Hopf bifurcation in a Mean-Field model of spiking neurons

We study a family of non-linear McKean-Vlasov SDEs driven by a Poisson measure, modelling the mean-field asymptotic of a network of generalized Integrate-and-Fire neurons. We give sufficient conditions to have periodic solutions through a Hopf bifurcation. Our spectral conditions involve the location of the roots of an explicit holomorphic function. The proof relies on two main ingredients. First, we introduce a discrete time Markov Chain modeling the phases of the successive spikes of a neuron. The invariant measure of this Markov Chain is related to the shape of the periodic solutions. Secondly, we use the Lyapunov-Schmidt method to obtain self-consistent oscillations. We illustrate the result with a toy model for which all the spectral conditions can be analytically checked.

==> jumprates.dat <==
            (0.0,0.09113624691963196)
            (0.02000000000000001,0.09539882838726044)
            (0.04000000000000003,0.09987732768058777)
            (0.060000000000000046,0.10456419736146927)
            (0.08000000000000006,0.10954701155424118)
            (0.10000000000000007,0.11474931985139847)
            (0.12000000000000009,0.12024439126253128)
            (0.1400000000000001,0.12609662115573883)
            (0.16000000000000011,0.132298082113266)
            (0.18000000000000013,0.13884218037128448)
            (0.20000000000000015,0.14580737054347992)
            (0.22000000000000017,0.15326209366321564)
            (0.24000000000000019,0.1611219197511673)
            (0.2600000000000002,0.1695529669523239)
            (0.2800000000000002,0.1785075068473816)
            (0.3000000000000002,0.18810109794139862)
            (0.32000000000000023,0.1984400749206543)
            (0.34000000000000025,0.20949874818325043)
            (0.36000000000000026,0.22131578624248505)
            (0.3800000000000003,0.23395812511444092)
            (0.4000000000000003,0.247673898935318)
            (0.4200000000000003,0.26224809885025024)
            (0.44000000000000034,0.2781161963939667)
            (0.46000000000000035,0.2949898838996887)
            (0.48000000000000037,0.3134922683238983)
            (0.5000000000000003,0.33376604318618774)
            (0.5200000000000004,0.35566258430480957)
            (0.5400000000000004,0.37946420907974243)
            (0.5600000000000004,0.4055861830711365)
            (0.5800000000000004,0.434077650308609)
            (0.6000000000000004,0.465609610080719)
            (0.6200000000000004,0.5002242922782898)
            (0.6400000000000005,0.5391531586647034)
            (0.6600000000000005,0.5821683406829834)
            (0.6800000000000005,0.6303043961524963)
            (0.7000000000000005,0.6842668056488037)
            (0.7200000000000005,0.7443287372589111)
            (0.7400000000000005,0.8128248453140259)
            (0.7600000000000006,0.89311283826828)
            (0.7800000000000006,0.9861778616905212)
            (0.8000000000000006,1.0940196514129639)
            (0.8200000000000006,1.2241240739822388)
            (0.8400000000000006,1.3826355934143066)
            (0.8600000000000007,1.5781784057617188)
            (0.8800000000000007,1.8216103315353394)
            (0.9000000000000007,2.139922618865967)
            (0.9200000000000007,2.556053638458252)
            (0.9400000000000007,3.117363691329956)
            (0.9600000000000007,3.878993034362793)
            (0.9800000000000008,4.8744378089904785)
            (1.0000000000000007,5.896454811096191)
            (1.0199999999999985,5.877106189727783)
            (1.0399999999999963,3.9001624584198)
            (1.059999999999994,2.0189974308013916)
            (1.0799999999999919,1.2052572965621948)
            (1.0999999999999897,0.8848415017127991)
            (1.1199999999999875,0.7274661064147949)
            (1.1399999999999852,0.6333558559417725)
            (1.159999999999983,0.5693824887275696)
            (1.1799999999999808,0.5238209962844849)
            (1.1999999999999786,0.4891647696495056)
            (1.2199999999999764,0.4633113741874695)
            (1.2399999999999742,0.444124311208725)
            (1.259999999999972,0.4296419620513916)
            (1.2799999999999698,0.4187415540218353)
            (1.2999999999999676,0.41109219193458557)
            (1.3199999999999654,0.40743955969810486)
            (1.3399999999999632,0.405900776386261)
            (1.359999999999961,0.4071352481842041)
            (1.3799999999999588,0.4101458191871643)
            (1.3999999999999566,0.4151894152164459)
            (1.4199999999999544,0.42224225401878357)
            (1.4399999999999522,0.4310480058193207)
            (1.45999999999995,0.4421454668045044)
            (1.4799999999999478,0.4557987153530121)
            (1.4999999999999456,0.4710724949836731)
            (1.5199999999999434,0.48973745107650757)
            (1.5399999999999412,0.5097240805625916)
            (1.559999999999939,0.5324914455413818)
            (1.5799999999999368,0.5587716102600098)
            (1.5999999999999346,0.5884384512901306)
            (1.6199999999999324,0.6223686337471008)
            (1.6399999999999302,0.6595959663391113)
            (1.659999999999928,0.7013612985610962)
            (1.6799999999999258,0.7486525177955627)
            (1.6999999999999236,0.802022397518158)
            (1.7199999999999214,0.8630311489105225)
            (1.7399999999999192,0.9338979125022888)
            (1.759999999999917,1.013983130455017)
            (1.7799999999999148,1.1080114841461182)
            (1.7999999999999126,1.2166367769241333)
            (1.8199999999999104,1.3476035594940186)
            (1.8399999999999082,1.502685308456421)
            (1.859999999999906,1.6903506517410278)
            (1.8799999999999037,1.9191045761108398)
            (1.8999999999999015,2.197822332382202)
            (1.9199999999998993,2.546470880508423)
            (1.9399999999998971,2.9780642986297607)
            (1.959999999999895,3.4939091205596924)
            (1.9799999999998927,4.041386127471924)
            (1.9999999999998905,4.423142910003662)
            (2.0199999999998886,4.29059362411499)
            (2.0399999999998863,3.4762635231018066)
            (2.059999999999884,2.44596791267395)
            (2.079999999999882,1.7108920812606812)
            (2.0999999999998797,1.276828646659851)
            (2.1199999999998775,1.0214080810546875)
            (2.1399999999998753,0.8655373454093933)
            (2.159999999999873,0.7628356218338013)
            (2.179999999999871,0.6886540651321411)
            (2.1999999999998687,0.6329769492149353)
            (2.2199999999998665,0.5920947790145874)
            (2.2399999999998643,0.5605937242507935)
            (2.259999999999862,0.5363863706588745)
            (2.27999999999986,0.5201441645622253)
            (2.2999999999998577,0.5073096752166748)
            (2.3199999999998555,0.49816715717315674)
            (2.3399999999998533,0.49305832386016846)
            (2.359999999999851,0.4910276532173157)
            (2.379999999999849,0.49191996455192566)
            (2.3999999999998467,0.49546438455581665)
            (2.4199999999998445,0.5014913082122803)
            (2.4399999999998423,0.5105519890785217)
            (2.45999999999984,0.5217539668083191)
            (2.479999999999838,0.5356045961380005)
            (2.4999999999998357,0.5516575574874878)
            (2.5199999999998335,0.5702733993530273)
            (2.5399999999998313,0.5917732119560242)
            (2.559999999999829,0.6164088249206543)
            (2.579999999999827,0.6450954079627991)
            (2.5999999999998247,0.6778120398521423)
            (2.6199999999998225,0.7140524983406067)
            (2.6399999999998203,0.7552409172058105)
            (2.659999999999818,0.8024893999099731)
            (2.679999999999816,0.8564115762710571)
            (2.6999999999998137,0.9170459508895874)
            (2.7199999999998115,0.9860712289810181)
            (2.7399999999998093,1.0649163722991943)
            (2.759999999999807,1.1555787324905396)
            (2.779999999999805,1.2612091302871704)
            (2.7999999999998026,1.384873628616333)
            (2.8199999999998004,1.5305602550506592)
            (2.8399999999997982,1.7039231061935425)
            (2.859999999999796,1.9113850593566895)
            (2.879999999999794,2.156229257583618)
            (2.8999999999997916,2.4485738277435303)
            (2.9199999999997894,2.79502534866333)
            (2.9399999999997872,3.1902167797088623)
            (2.959999999999785,3.5764174461364746)
            (2.979999999999783,3.8365979194641113)
            (2.9999999999997806,3.7930173873901367)
            (3.0199999999997784,3.3274362087249756)
            (3.039999999999776,2.6251468658447266)
            (3.059999999999774,1.9783638715744019)
            (3.079999999999772,1.512985110282898)
            (3.0999999999997696,1.2154301404953003)
            (3.1199999999997674,1.0181622505187988)
            (3.139999999999765,0.88712078332901)
            (3.159999999999763,0.7941367030143738)
            (3.179999999999761,0.7248203754425049)
            (3.1999999999997586,0.6741447448730469)
            (3.2199999999997564,0.6363561153411865)
            (3.239999999999754,0.6066471338272095)
            (3.259999999999752,0.5839477181434631)
            (3.27999999999975,0.5668381452560425)
            (3.2999999999997476,0.5543475151062012)
            (3.3199999999997454,0.5466378927230835)
            (3.339999999999743,0.5429301261901855)
            (3.359999999999741,0.5419097542762756)
            (3.3799999999997388,0.5442483425140381)
            (3.3999999999997366,0.5487629175186157)
            (3.4199999999997344,0.5567392706871033)
            (3.439999999999732,0.5670486092567444)
            (3.45999999999973,0.5802105665206909)
            (3.4799999999997278,0.5962816476821899)
            (3.4999999999997256,0.6143372654914856)
            (3.5199999999997234,0.6359849572181702)
            (3.539999999999721,0.6617318987846375)
            (3.559999999999719,0.6906061768531799)
            (3.5799999999997167,0.722858726978302)
            (3.5999999999997145,0.7593995928764343)
            (3.6199999999997123,0.8011314272880554)
            (3.63999999999971,0.8475301265716553)
            (3.659999999999708,0.9009152054786682)
            (3.6799999999997057,0.9613456130027771)
            (3.6999999999997035,1.0309617519378662)
            (3.7199999999997013,1.1101653575897217)
            (3.739999999999699,1.2027610540390015)
            (3.759999999999697,1.3089247941970825)
            (3.7799999999996947,1.431449055671692)
            (3.7999999999996925,1.5783909559249878)
            (3.8199999999996903,1.748236894607544)
            (3.839999999999688,1.9543232917785645)
            (3.859999999999686,2.196035146713257)
            (3.8799999999996837,2.4761109352111816)
            (3.8999999999996815,2.7941367626190186)
            (3.9199999999996793,3.1297543048858643)
            (3.939999999999677,3.431299924850464)
            (3.959999999999675,3.583286762237549)
            (3.9799999999996727,3.4643568992614746)
            (3.9999999999996705,3.0357158184051514)
            (4.019999999999677,2.4533116817474365)
            (4.039999999999684,1.9211411476135254)
            (4.0599999999996905,1.5213803052902222)
            (4.079999999999697,1.2472532987594604)
            (4.099999999999704,1.062046766281128)
            (4.119999999999711,0.9293256998062134)
            (4.139999999999717,0.8344893455505371)
            (4.159999999999724,0.763417661190033)
            (4.179999999999731,0.7099797129631042)
            (4.199999999999737,0.6691069006919861)
            (4.219999999999744,0.6379373669624329)
            (4.239999999999751,0.6141521334648132)
            (4.259999999999757,0.5969464182853699)
            (4.279999999999764,0.5841816663742065)
            (4.299999999999771,0.575864315032959)
            (4.319999999999777,0.5702881217002869)
            (4.339999999999784,0.5687170624732971)
            (4.359999999999791,0.5706799030303955)
            (4.379999999999797,0.575701117515564)
            (4.399999999999804,0.5838205218315125)
            (4.419999999999811,0.5947983860969543)
            (4.439999999999817,0.6082027554512024)
            (4.459999999999824,0.6250602602958679)
            (4.479999999999831,0.6442292928695679)
            (4.4999999999998375,0.6656912565231323)
            (4.519999999999844,0.6913132071495056)
            (4.539999999999851,0.7209379076957703)
            (4.5599999999998575,0.7555117011070251)
            (4.579999999999864,0.7954343557357788)
            (4.599999999999871,0.8394464254379272)
            (4.6199999999998775,0.8891554474830627)
            (4.639999999999884,0.9454381465911865)
            (4.659999999999891,1.0101757049560547)
            (4.679999999999898,1.082295536994934)
            (4.699999999999904,1.1665551662445068)
            (4.719999999999911,1.262305498123169)
            (4.739999999999918,1.3748037815093994)
            (4.759999999999924,1.5044065713882446)
            (4.779999999999931,1.6552830934524536)
            (4.799999999999938,1.8342097997665405)
            (4.819999999999944,2.0423080921173096)
            (4.839999999999951,2.2870230674743652)
            (4.859999999999958,2.561257839202881)
            (4.879999999999964,2.8653564453125)
            (4.899999999999971,3.159709930419922)
            (4.919999999999978,3.382824659347534)
            (4.939999999999984,3.4289088249206543)
            (4.959999999999991,3.212648868560791)
            (4.979999999999998,2.76466965675354)
            (5.000000000000004,2.251401662826538)
            (5.020000000000011,1.7935686111450195)
            (5.040000000000018,1.453181266784668)
            (5.0600000000000245,1.2157847881317139)
            (5.080000000000031,1.047829508781433)
            (5.100000000000038,0.9290602207183838)
            (5.1200000000000445,0.8407722115516663)
            (5.140000000000051,0.773720920085907)
            (5.160000000000058,0.7229899168014526)
            (5.1800000000000646,0.6844934225082397)
            (5.200000000000071,0.6543317437171936)
            (5.220000000000078,0.6313308477401733)
            (5.240000000000085,0.6143734455108643)
            (5.260000000000091,0.6026685237884521)
            (5.280000000000098,0.595513641834259)
            (5.300000000000105,0.5916142463684082)
            (5.320000000000111,0.5915275812149048)
            (5.340000000000118,0.5940057039260864)
            (5.360000000000125,0.6000860929489136)
            (5.380000000000131,0.608986496925354)
            (5.400000000000138,0.6209313869476318)
            (5.420000000000145,0.6355136632919312)
            (5.440000000000151,0.6535428762435913)
            (5.460000000000158,0.6750526428222656)
            (5.480000000000165,0.6995577216148376)
            (5.500000000000171,0.727509081363678)
            (5.520000000000178,0.7592990398406982)
            (5.540000000000185,0.7964918613433838)
            (5.5600000000001915,0.8382853269577026)
            (5.580000000000198,0.8859381079673767)
            (5.600000000000205,0.9385091662406921)
            (5.6200000000002115,0.9977939128875732)
            (5.640000000000218,1.067374348640442)
            (5.660000000000225,1.1468005180358887)
            (5.6800000000002315,1.236032485961914)
            (5.700000000000238,1.3391953706741333)
            (5.720000000000245,1.459244966506958)
            (5.740000000000252,1.5994927883148193)
            (5.760000000000258,1.7657421827316284)
            (5.780000000000265,1.9534300565719604)
            (5.800000000000272,2.1727662086486816)
            (5.820000000000278,2.4261040687561035)
            (5.840000000000285,2.700446605682373)
            (5.860000000000292,2.9791269302368164)
            (5.880000000000298,3.208526611328125)
            (5.900000000000305,3.3177359104156494)
            (5.920000000000312,3.214355707168579)
            (5.940000000000318,2.8793222904205322)
            (5.960000000000325,2.4182822704315186)
            (5.980000000000332,1.9677865505218506)
            (6.000000000000338,1.5970185995101929)
            (6.020000000000345,1.3258827924728394)
            (6.040000000000352,1.1387873888015747)
            (6.060000000000358,0.9983231425285339)
            (6.080000000000365,0.8950203061103821)
            (6.100000000000372,0.8189864158630371)
            (6.1200000000003785,0.761742353439331)
            (6.140000000000385,0.7180906534194946)
            (6.160000000000392,0.6835941672325134)
            (6.1800000000003985,0.6578449010848999)
            (6.200000000000405,0.6378787755966187)
            (6.220000000000412,0.6237860321998596)
            (6.2400000000004185,0.6136083006858826)
            (6.260000000000425,0.6078096628189087)
            (6.280000000000432,0.605279803276062)
            (6.300000000000439,0.6070871353149414)
            (6.320000000000445,0.6111820936203003)
            (6.340000000000452,0.6186345219612122)
            (6.360000000000459,0.6289871335029602)
            (6.380000000000465,0.6426674723625183)
            (6.400000000000472,0.6591675281524658)
            (6.420000000000479,0.6782606244087219)
            (6.440000000000485,0.7018613219261169)
            (6.460000000000492,0.7281290888786316)
            (6.480000000000499,0.7582540512084961)
            (6.500000000000505,0.7937605977058411)
            (6.520000000000512,0.8322049379348755)
            (6.540000000000519,0.8768384456634521)
            (6.560000000000525,0.9289623498916626)
            (6.580000000000532,0.9873226284980774)
            (6.600000000000539,1.053262710571289)
            (6.6200000000005454,1.1277005672454834)
            (6.640000000000552,1.2144718170166016)
            (6.660000000000559,1.3138502836227417)
            (6.6800000000005655,1.4271949529647827)
            (6.700000000000572,1.5582081079483032)
            (6.720000000000579,1.7103691101074219)
            (6.7400000000005855,1.8891475200653076)
            (6.760000000000592,2.0933985710144043)
            (6.780000000000599,2.328118085861206)
            (6.800000000000606,2.5849802494049072)
            (6.820000000000612,2.855668783187866)
            (6.840000000000619,3.0959296226501465)
            (6.860000000000626,3.247581958770752)
            (6.880000000000632,3.219978094100952)
            (6.900000000000639,2.9712157249450684)
            (6.920000000000646,2.560202121734619)
            (6.940000000000652,2.1154093742370605)
            (6.960000000000659,1.7222405672073364)
            (6.980000000000666,1.4321123361587524)
            (7.000000000000672,1.2163810729980469)
            (7.020000000000679,1.0618559122085571)
            (7.040000000000686,0.9475159645080566)
            (7.060000000000692,0.860318660736084)
            (7.080000000000699,0.7962732315063477)
            (7.100000000000706,0.7463147044181824)
            (7.120000000000712,0.7080056071281433)
            (7.140000000000719,0.6782199740409851)
            (7.160000000000726,0.6560072898864746)
            (7.1800000000007325,0.6396063566207886)
            (7.200000000000739,0.6274757981300354)
            (7.220000000000746,0.6192079186439514)
            (7.2400000000007525,0.6154886484146118)
            (7.260000000000759,0.6149411201477051)
            (7.280000000000766,0.6175522804260254)
            (7.3000000000007725,0.6231623888015747)
            (7.320000000000779,0.6327274441719055)
            (7.340000000000786,0.6454858779907227)
            (7.360000000000793,0.6615957021713257)
            (7.380000000000799,0.6800578236579895)
            (7.400000000000806,0.7014227509498596)
            (7.420000000000813,0.726782500743866)
            (7.440000000000819,0.7557988166809082)
            (7.460000000000826,0.7891848683357239)
            (7.480000000000833,0.8275507092475891)
            (7.500000000000839,0.8710809350013733)
            (7.520000000000846,0.9193323254585266)
            (7.540000000000853,0.9756463766098022)
            (7.560000000000859,1.0391926765441895)
            (7.580000000000866,1.1091053485870361)
            (7.600000000000873,1.1907830238342285)
            (7.620000000000879,1.2847570180892944)
            (7.640000000000886,1.394752860069275)
            (7.660000000000893,1.5225141048431396)
            (7.680000000000899,1.6684290170669556)
            (7.700000000000906,1.8393906354904175)
            (7.720000000000913,2.0337560176849365)
            (7.7400000000009195,2.250364303588867)
            (7.760000000000926,2.494828701019287)
            (7.780000000000933,2.751577138900757)
            (7.8000000000009395,2.9943575859069824)
            (7.820000000000946,3.170680046081543)
            (7.840000000000953,3.199007511138916)
            (7.8600000000009596,3.024646282196045)
            (7.880000000000966,2.6743507385253906)
            (7.900000000000973,2.244330644607544)
            (7.92000000000098,1.8445725440979004)
            (7.940000000000986,1.5232605934143066)
            (7.960000000000993,1.2875105142593384)
            (7.980000000001,1.1129058599472046)
            (8.000000000001005,0.9874576330184937)
            (8.020000000000994,0.893645167350769)
            (8.040000000000983,0.8200489282608032)
            (8.060000000000972,0.7660524845123291)
            (8.080000000000961,0.7257153391838074)
            (8.10000000000095,0.6934974193572998)
            (8.120000000000939,0.6694331765174866)
            (8.140000000000928,0.6499859094619751)
            (8.160000000000917,0.6361852884292603)
            (8.180000000000906,0.6278358697891235)
            (8.200000000000895,0.6232049465179443)
            (8.220000000000883,0.6217150688171387)
            (8.240000000000872,0.6243802905082703)
            (8.260000000000861,0.6301918029785156)
            (8.28000000000085,0.6383723616600037)
            (8.30000000000084,0.6502694487571716)
            (8.320000000000828,0.6647136807441711)
            (8.340000000000817,0.6822976469993591)
            (8.360000000000806,0.7034397721290588)
            (8.380000000000795,0.7281307578086853)
            (8.400000000000784,0.7570120096206665)
            (8.420000000000773,0.7901796102523804)
            (8.440000000000762,0.8275724053382874)
            (8.46000000000075,0.8689922094345093)
            (8.48000000000074,0.9159269332885742)
            (8.500000000000728,0.9683067202568054)
            (8.520000000000717,1.0299760103225708)
            (8.540000000000706,1.1004879474639893)
            (8.560000000000695,1.17857027053833)
            (8.580000000000684,1.2694551944732666)
            (8.600000000000673,1.3725274801254272)
            (8.620000000000662,1.4925919771194458)
            (8.64000000000065,1.6318715810775757)
            (8.66000000000064,1.7894515991210938)
            (8.680000000000629,1.972823143005371)
            (8.700000000000617,2.1826658248901367)
            (8.720000000000606,2.4167797565460205)
            (8.740000000000595,2.6621718406677246)
            (8.760000000000584,2.8994460105895996)
            (8.780000000000573,3.0863559246063232)
            (8.800000000000562,3.162107467651367)
            (8.820000000000551,3.0538368225097656)
            (8.84000000000054,2.7566988468170166)
            (8.860000000000529,2.3518261909484863)
            (8.880000000000518,1.9491384029388428)
            (8.900000000000507,1.6138468980789185)
            (8.920000000000496,1.360227346420288)
            (8.940000000000484,1.1713025569915771)
            (8.960000000000473,1.034834861755371)
            (8.980000000000462,0.9320710897445679)
            (9.000000000000451,0.8541412353515625)
            (9.02000000000044,0.7946532964706421)
            (9.040000000000429,0.7490832805633545)
            (9.060000000000418,0.7127004861831665)
            (9.080000000000407,0.6849756240844727)
            (9.100000000000396,0.6636011004447937)
            (9.120000000000385,0.6488049030303955)
            (9.140000000000374,0.638935387134552)
            (9.160000000000363,0.632779598236084)
            (9.180000000000351,0.6305871605873108)
            (9.20000000000034,0.632089376449585)
            (9.22000000000033,0.6365723609924316)
            (9.240000000000318,0.6442041993141174)
            (9.260000000000307,0.654862642288208)
            (9.280000000000296,0.6686941981315613)
            (9.300000000000285,0.6855918765068054)
            (9.320000000000274,0.706019401550293)
            (9.340000000000263,0.7297061681747437)
            (9.360000000000252,0.7575452923774719)
            (9.38000000000024,0.7893284559249878)
            (9.40000000000023,0.8247617483139038)
            (9.420000000000218,0.8650636672973633)
            (9.440000000000207,0.911821722984314)
            (9.460000000000196,0.9659690856933594)
            (9.480000000000185,1.0261508226394653)
            (9.500000000000174,1.0941667556762695)
            (9.520000000000163,1.1713041067123413)
            (9.540000000000152,1.2615081071853638)
            (9.56000000000014,1.364483118057251)
            (9.58000000000013,1.4818662405014038)
            (9.600000000000119,1.6147847175598145)
            (9.620000000000108,1.770119071006775)
            (9.640000000000096,1.94740891456604)
            (9.660000000000085,2.1508805751800537)
            (9.680000000000074,2.3761916160583496)
            (9.700000000000063,2.616077423095703)
            (9.720000000000052,2.85569429397583)
            (9.740000000000041,3.040570020675659)
            (9.76000000000003,3.1201651096343994)
            (9.780000000000019,3.029789924621582)
            (9.800000000000008,2.762308120727539)
            (9.819999999999997,2.385993480682373)
            (9.839999999999986,1.9903650283813477)
            (9.859999999999975,1.65003502368927)
            (9.879999999999963,1.3908796310424805)
            (9.899999999999952,1.1969321966171265)
            (9.919999999999941,1.0554531812667847)
            (9.93999999999993,0.9481998682022095)
            (9.95999999999992,0.8681947588920593)
            (9.979999999999908,0.8069348335266113)
            (9.999999999999897,0.7590150237083435)
            (10.019999999999886,0.7214891910552979)
            (10.039999999999875,0.6934712529182434)
            (10.059999999999864,0.6717204451560974)
            (10.079999999999853,0.6562345027923584)
            (10.099999999999842,0.6458214521408081)
            (10.11999999999983,0.639473021030426)
            (10.13999999999982,0.6369307637214661)
            (10.159999999999808,0.6375241875648499)
            (10.179999999999797,0.6410688161849976)
            (10.199999999999786,0.6482139825820923)
            (10.219999999999775,0.6586610674858093)
            (10.239999999999764,0.6715571880340576)
            (10.259999999999753,0.6884303092956543)
            (10.279999999999742,0.7082234621047974)
            (10.29999999999973,0.7309460639953613)
            (10.31999999999972,0.7586483359336853)
            (10.339999999999709,0.7901417016983032)
            (10.359999999999697,0.8254382014274597)
            (10.379999999999686,0.8661558032035828)
            (10.399999999999675,0.9124428033828735)
            (10.419999999999664,0.9651471972465515)
            (10.439999999999653,1.0245070457458496)
            (10.459999999999642,1.0916571617126465)
            (10.479999999999631,1.168695330619812)
            (10.49999999999962,1.2558302879333496)
            (10.519999999999609,1.3557618856430054)
            (10.539999999999598,1.4706467390060425)
            (10.559999999999587,1.6036328077316284)
            (10.579999999999576,1.7538186311721802)
            (10.599999999999564,1.9312337636947632)
            (10.619999999999553,2.1290719509124756)
            (10.639999999999542,2.3501667976379395)
            (10.659999999999531,2.589850425720215)
            (10.67999999999952,2.821784257888794)
            (10.699999999999509,3.0129966735839844)
            (10.719999999999498,3.0995631217956543)
            (10.739999999999487,3.0256268978118896)
            (10.759999999999476,2.7788503170013428)
            (10.779999999999465,2.4075748920440674)
            (10.799999999999454,2.019906520843506)
            (10.819999999999443,1.6849545240402222)
            (10.839999999999431,1.419726848602295)
            (10.85999999999942,1.2227401733398438)
            (10.87999999999941,1.0776292085647583)
            (10.899999999999398,0.9661032557487488)
            (10.919999999999387,0.8837306499481201)
            (10.939999999999376,0.8181174397468567)
            (10.959999999999365,0.7672143578529358)
            (10.979999999999354,0.7302025556564331)
            (10.999999999999343,0.7011557817459106)
            (11.019999999999332,0.6785584092140198)
            (11.03999999999932,0.6612789630889893)
            (11.05999999999931,0.6493233442306519)
            (11.079999999999298,0.6428049802780151)
            (11.099999999999287,0.639765739440918)
            (11.119999999999276,0.639244556427002)
            (11.139999999999265,0.6427507996559143)
            (11.159999999999254,0.64910489320755)
            (11.179999999999243,0.6587846875190735)
            (11.199999999999232,0.6724034547805786)
            (11.21999999999922,0.6885002851486206)
            (11.23999999999921,0.7080814242362976)
            (11.259999999999199,0.7308690547943115)
            (11.279999999999188,0.7574028968811035)
            (11.299999999999176,0.7885782718658447)
            (11.319999999999165,0.8222309350967407)
            (11.339999999999154,0.8632492423057556)
            (11.359999999999143,0.9088855385780334)
            (11.379999999999132,0.9607335925102234)
            (11.399999999999121,1.0185052156448364)
            (11.41999999999911,1.0838371515274048)
            (11.439999999999099,1.1591908931732178)
            (11.459999999999088,1.244836688041687)
            (11.479999999999077,1.3443766832351685)
            (11.499999999999066,1.457098126411438)
            (11.519999999999055,1.5862562656402588)
            (11.539999999999043,1.7347009181976318)
            (11.559999999999032,1.9079071283340454)
            (11.579999999999021,2.1026291847229004)
            (11.59999999999901,2.31807804107666)
            (11.619999999999,2.550893545150757)
            (11.639999999998988,2.786574363708496)
            (11.659999999998977,2.985246181488037)
            (11.679999999998966,3.085038185119629)
            (11.699999999998955,3.038010358810425)
            (11.719999999998944,2.81614351272583)
            (11.739999999998933,2.462515354156494)
            (11.759999999998922,2.0707154273986816)
            (11.77999999999891,1.7213916778564453)
            (11.7999999999989,1.4512994289398193)
            (11.819999999998888,1.2459461688995361)
            (11.839999999998877,1.0937106609344482)
            (11.859999999998866,0.9793511033058167)
            (11.879999999998855,0.8940389156341553)
            (11.899999999998844,0.8291523456573486)
            (11.919999999998833,0.7779099941253662)
            (11.939999999998822,0.7386370301246643)
            (11.95999999999881,0.7071285247802734)
            (11.9799999999988,0.683396577835083)
            (11.999999999998789,0.6660043597221375)
            (12.019999999998777,0.6535454392433167)
            (12.039999999998766,0.6452164649963379)
            (12.059999999998755,0.6420382857322693)
            (12.079999999998744,0.6412784457206726)
            (12.099999999998733,0.6446585655212402)
            (12.119999999998722,0.6508361101150513)
            (12.139999999998711,0.6604617834091187)
            (12.1599999999987,0.6718677878379822)
            (12.179999999998689,0.6869195103645325)
            (12.199999999998678,0.7065967917442322)
            (12.219999999998667,0.7293533682823181)
            (12.239999999998656,0.7563061118125916)
            (12.259999999998644,0.7855046987533569)
            (12.279999999998633,0.8201298713684082)
            (12.299999999998622,0.8586863279342651)
            (12.319999999998611,0.9022984504699707)
            (12.3399999999986,0.9534920454025269)
            (12.359999999998589,1.0118484497070312)
            (12.379999999998578,1.076195478439331)
            (12.399999999998567,1.1497242450714111)
            (12.419999999998556,1.235297679901123)
            (12.439999999998545,1.331162929534912)
            (12.459999999998534,1.437477946281433)
            (12.479999999998522,1.5650343894958496)
            (12.499999999998511,1.7109018564224243)
            (12.5199999999985,1.8787035942077637)
            (12.53999999999849,2.0713388919830322)
            (12.559999999998478,2.2896716594696045)
            (12.579999999998467,2.523075819015503)
            (12.599999999998456,2.7595956325531006)
            (12.619999999998445,2.9634628295898438)
            (12.639999999998434,3.083709716796875)
            (12.659999999998423,3.060138702392578)
            (12.679999999998412,2.859301805496216)
            (12.6999999999984,2.5206685066223145)
            (12.71999999999839,2.1358776092529297)
            (12.739999999998378,1.7808301448822021)
            (12.759999999998367,1.4917006492614746)
            (12.779999999998356,1.2745018005371094)
            (12.799999999998345,1.1132831573486328)
            (12.819999999998334,0.992628276348114)
            (12.839999999998323,0.9003685712814331)
            (12.859999999998312,0.8322762250900269)
            (12.8799999999983,0.7784922122955322)
            (12.89999999999829,0.7384718656539917)
            (12.919999999998279,0.7075461149215698)
            (12.939999999998268,0.6841509938240051)
            (12.959999999998256,0.6657856106758118)
            (12.979999999998245,0.6533607840538025)
            (12.999999999998234,0.6457694172859192)
            (13.019999999998223,0.6409896612167358)
            (13.039999999998212,0.6404574513435364)
            (13.059999999998201,0.6428401470184326)
            (13.07999999999819,0.648804247379303)
            (13.099999999998179,0.6579428911209106)
            (13.119999999998168,0.6697239279747009)
            (13.139999999998157,0.6857789158821106)
            (13.159999999998146,0.7051371932029724)
            (13.179999999998135,0.7268104553222656)
            (13.199999999998123,0.7523506283760071)
            (13.219999999998112,0.7815725207328796)
            (13.239999999998101,0.8154595494270325)
            (13.25999999999809,0.8534746170043945)
            (13.27999999999808,0.8970609307289124)
            (13.299999999998068,0.9455478191375732)
            (13.319999999998057,1.0021804571151733)
            (13.339999999998046,1.065833330154419)
            (13.359999999998035,1.1400307416915894)
            (13.379999999998024,1.222209095954895)
            (13.399999999998013,1.3163937330245972)
            (13.419999999998002,1.4225131273269653)
            (13.43999999999799,1.5458749532699585)
            (13.45999999999798,1.6910302639007568)
            (13.479999999997968,1.8587244749069214)
            (13.499999999997957,2.046323537826538)
            (13.519999999997946,2.2526724338531494)
            (13.539999999997935,2.4805994033813477)
            (13.559999999997924,2.7182905673980713)
            (13.579999999997913,2.927076816558838)
            (13.599999999997902,3.0635251998901367)
            (13.61999999999789,3.064910650253296)
            (13.63999999999788,2.8952324390411377)
            (13.659999999997869,2.575427293777466)
            (13.679999999997857,2.1951072216033936)
            (13.699999999997846,1.8342605829238892)
            (13.719999999997835,1.537584900856018)
            (13.739999999997824,1.309180736541748)
            (13.759999999997813,1.1405314207077026)
            (13.779999999997802,1.0132761001586914)
            (13.799999999997791,0.9176192283630371)
            (13.81999999999778,0.8454837203025818)
            (13.839999999997769,0.7918512225151062)
            (13.859999999997758,0.7485990524291992)
            (13.879999999997747,0.7149694561958313)
            (13.899999999997736,0.6901546716690063)
            (13.919999999997724,0.6713158488273621)
            (13.939999999997713,0.658079206943512)
            (13.959999999997702,0.649379312992096)
            (13.979999999997691,0.643743097782135)
            (13.99999999999768,0.6429665088653564)
            (14.019999999997669,0.6445271372795105)
            (14.039999999997658,0.6493086814880371)
            (14.059999999997647,0.6580937504768372)
            (14.079999999997636,0.6686707139015198)
            (14.099999999997625,0.6834335923194885)
            (14.119999999997614,0.7003931999206543)
            (14.139999999997602,0.7219821214675903)
            (14.159999999997591,0.7474638819694519)
            (14.17999999999758,0.7764209508895874)
            (14.19999999999757,0.8094543218612671)
            (14.219999999997558,0.8470951318740845)
            (14.239999999997547,0.8902441263198853)
            (14.259999999997536,0.9393062591552734)
            (14.279999999997525,0.9947048425674438)
            (14.299999999997514,1.0562407970428467)
            (14.319999999997503,1.126300573348999)
            (14.339999999997492,1.2072218656539917)
            (14.35999999999748,1.298290491104126)
            (14.37999999999747,1.4047752618789673)
            (14.399999999997458,1.5264062881469727)
            (14.419999999997447,1.6658930778503418)
            (14.439999999997436,1.8242682218551636)
            (14.459999999997425,2.0035157203674316)
            (14.479999999997414,2.2099251747131348)
            (14.499999999997403,2.4365100860595703)
            (14.519999999997392,2.6703693866729736)
            (14.53999999999738,2.8835558891296387)
            (14.55999999999737,3.0371689796447754)
            (14.579999999997359,3.075833797454834)
            (14.599999999997348,2.937307119369507)
            (14.619999999997336,2.6392362117767334)
            (14.639999999997325,2.2614078521728516)
            (14.659999999997314,1.8912800550460815)
            (14.679999999997303,1.5829362869262695)
            (14.699999999997292,1.3428056240081787)
            (14.719999999997281,1.1669572591781616)
            (14.73999999999727,1.035628080368042)
            (14.759999999997259,0.9360910058021545)
            (14.779999999997248,0.8598213791847229)
            (14.799999999997237,0.8014018535614014)
            (14.819999999997226,0.756001889705658)
            (14.839999999997215,0.7201917171478271)
            (14.859999999997203,0.6936551332473755)
            (14.879999999997192,0.674048662185669)
            (14.899999999997181,0.6599118709564209)
            (14.91999999999717,0.6502583026885986)
            (14.939999999997159,0.6438301205635071)
            (14.959999999997148,0.6412455439567566)
            (14.979999999997137,0.6426152586936951)
            (14.999999999997126,0.6473058462142944)
            (15.019999999997115,0.6553922891616821)
            (15.039999999997104,0.6662316918373108)
            (15.059999999997093,0.6802303791046143)
            (15.079999999997082,0.6978924870491028)
            (15.09999999999707,0.7179732322692871)
            (15.11999999999706,0.7419817447662354)
            (15.139999999997048,0.7704082727432251)
            (15.159999999997037,0.8029131293296814)
            (15.179999999997026,0.8390502333641052)
            (15.199999999997015,0.8805246353149414)
            (15.219999999997004,0.9285504817962646)
            (15.239999999996993,0.9830111861228943)
            (15.259999999996982,1.043420672416687)
            (15.27999999999697,1.111821174621582)
            (15.29999999999696,1.1895588636398315)
            (15.319999999996949,1.2786359786987305)
            (15.339999999996937,1.3814090490341187)
            (15.359999999996926,1.498734474182129)
            (15.379999999996915,1.636234998703003)
            (15.399999999996904,1.7946325540542603)
            (15.419999999996893,1.9757964611053467)
            (15.439999999996882,2.1784863471984863)
            (15.459999999996871,2.3995907306671143)
            (15.47999999999686,2.634049654006958)
            (15.499999999996849,2.860180616378784)
            (15.519999999996838,3.026951789855957)
            (15.539999999996827,3.0884861946105957)
            (15.559999999996815,2.978689432144165)
            (15.579999999996804,2.7051849365234375)
            (15.599999999996793,2.3281333446502686)
            (15.619999999996782,1.9450665712356567)
            (15.639999999996771,1.6210912466049194)
            (15.65999999999676,1.3737869262695312)
            (15.679999999996749,1.1884270906448364)
            (15.699999999996738,1.051353096961975)
            (15.719999999996727,0.9480214715003967)
            (15.739999999996716,0.8705528378486633)
            (15.759999999996705,0.8089273571968079)
            (15.779999999996694,0.7622666358947754)
            (15.799999999996682,0.7267554402351379)
            (15.819999999996671,0.698519229888916)
            (15.83999999999666,0.6769656538963318)
            (15.85999999999665,0.6611209511756897)
            (15.879999999996638,0.6495617032051086)
            (15.899999999996627,0.6423264741897583)
            (15.919999999996616,0.639604389667511)
            (15.939999999996605,0.6407255530357361)
            (15.959999999996594,0.6457512974739075)
            (15.979999999996583,0.6530013084411621)
            (15.999999999996572,0.66417396068573)
            (16.019999999996596,0.6777006387710571)
            (16.03999999999662,0.6943740844726562)
            (16.059999999996645,0.7147376537322998)
            (16.07999999999667,0.7386460304260254)
            (16.099999999996694,0.7663945555686951)
            (16.11999999999672,0.7979239821434021)
            (16.139999999996743,0.8339458107948303)
            (16.159999999996767,0.8747758865356445)
            (16.17999999999679,0.9203560948371887)
            (16.199999999996816,0.9724806547164917)
            (16.21999999999684,1.0323302745819092)
            (16.239999999996865,1.1011159420013428)
            (16.25999999999689,1.1778723001480103)
            (16.279999999996914,1.2679883241653442)
            (16.29999999999694,1.37205970287323)
            (16.319999999996963,1.4857937097549438)
            (16.339999999996987,1.6176856756210327)
            (16.35999999999701,1.7718349695205688)
            (16.379999999997036,1.9510583877563477)
            (16.39999999999706,2.1516661643981934)
            (16.419999999997085,2.3783833980560303)
            (16.43999999999711,2.613927125930786)
            (16.459999999997134,2.8414056301116943)
            (16.47999999999716,3.0186429023742676)
            (16.499999999997183,3.0885281562805176)
            (16.519999999997207,2.989656925201416)
            (16.53999999999723,2.7309000492095947)
            (16.559999999997256,2.3564021587371826)
            (16.57999999999728,1.9712265729904175)
            (16.599999999997305,1.643006443977356)
            (16.61999999999733,1.3899409770965576)
            (16.639999999997354,1.1999021768569946)
            (16.65999999999738,1.0584800243377686)
            (16.679999999997403,0.9530693888664246)
            (16.699999999997427,0.8738961219787598)
            (16.71999999999745,0.8119307160377502)
            (16.739999999997476,0.7647173404693604)
            (16.7599999999975,0.7279345393180847)
            (16.779999999997525,0.6991673707962036)
            (16.79999999999755,0.6769965887069702)
            (16.819999999997574,0.6609721183776855)
            (16.839999999997598,0.6501036882400513)
            (16.859999999997623,0.6436493992805481)
            (16.879999999997647,0.6409668922424316)
            (16.89999999999767,0.6415409445762634)
            (16.919999999997696,0.6451935172080994)
            (16.93999999999772,0.6524335741996765)
            (16.959999999997745,0.6628612279891968)
            (16.97999999999777,0.67608642578125)
            (16.999999999997794,0.6931412220001221)
            (17.019999999997818,0.7140874862670898)
            (17.039999999997843,0.7381696105003357)
            (17.059999999997867,0.7649543881416321)
            (17.07999999999789,0.796649694442749)
            (17.099999999997916,0.8329846858978271)
            (17.11999999999794,0.8734189867973328)
            (17.139999999997965,0.9200056195259094)
            (17.15999999999799,0.9725651741027832)
            (17.179999999998014,1.0313944816589355)
            (17.199999999998038,1.0982733964920044)
            (17.219999999998063,1.1749248504638672)
            (17.239999999998087,1.2623305320739746)
            (17.25999999999811,1.3625614643096924)
            (17.279999999998136,1.477784276008606)
            (17.29999999999816,1.6115175485610962)
            (17.319999999998185,1.7640390396118164)
            (17.33999999999821,1.940230369567871)
            (17.359999999998234,2.1361684799194336)
            (17.379999999998258,2.353696584701538)
            (17.399999999998283,2.5846810340881348)
            (17.419999999998307,2.810034990310669)
            (17.43999999999833,2.994403839111328)
            (17.459999999998356,3.077709436416626)
            (17.47999999999838,3.000849485397339)
            (17.499999999998405,2.7522048950195312)
            (17.51999999999843,2.39790940284729)
            (17.539999999998454,2.016726016998291)
            (17.559999999998478,1.686152458190918)
            (17.579999999998503,1.422823429107666)
            (17.599999999998527,1.2231829166412354)
            (17.61999999999855,1.0764241218566895)
            (17.639999999998576,0.9672590494155884)
            (17.6599999999986,0.8833792209625244)
            (17.679999999998625,0.8194551467895508)
            (17.69999999999865,0.7722073197364807)
            (17.719999999998674,0.7355531454086304)
            (17.739999999998698,0.7054465413093567)
            (17.759999999998723,0.6832733750343323)
            (17.779999999998747,0.666471540927887)
            (17.79999999999877,0.654734194278717)
            (17.819999999998796,0.647718071937561)
            (17.83999999999882,0.6434680223464966)
            (17.859999999998845,0.643488883972168)
            (17.87999999999887,0.6473985910415649)
            (17.899999999998894,0.6543585062026978)
            (17.919999999998918,0.664800763130188)
            (17.939999999998943,0.677712082862854)
            (17.959999999998967,0.6944146752357483)
            (17.97999999999899,0.7138161659240723)
            (17.999999999999016,0.7364969253540039)
            (18.01999999999904,0.7639771699905396)
            (18.039999999999065,0.7951823472976685)
            (18.05999999999909,0.8309423327445984)
            (18.079999999999114,0.8713201284408569)
            (18.099999999999138,0.9172735810279846)
            (18.119999999999163,0.9675048589706421)
            (18.139999999999187,1.0250085592269897)
            (18.15999999999921,1.0913629531860352)
            (18.179999999999236,1.1689317226409912)
            (18.19999999999926,1.2553528547286987)
            (18.219999999999285,1.354311227798462)
            (18.23999999999931,1.4663256406784058)
            (18.259999999999334,1.5968477725982666)
            (18.279999999999358,1.743362307548523)
            (18.299999999999383,1.9177438020706177)
            (18.319999999999407,2.1109557151794434)
            (18.33999999999943,2.3263895511627197)
            (18.359999999999456,2.5531296730041504)
            (18.37999999999948,2.7790331840515137)
            (18.399999999999505,2.9616799354553223)
            (18.41999999999953,3.0567400455474854)
            (18.439999999999554,3.0024657249450684)
            (18.459999999999578,2.772833824157715)
            (18.479999999999603,2.426471471786499)
            (18.499999999999627,2.051422119140625)
            (18.51999999999965,1.7142221927642822)
            (18.539999999999676,1.449162483215332)
            (18.5599999999997,1.2489265203475952)
            (18.579999999999725,1.0945953130722046)
            (18.59999999999975,0.9831535220146179)
            (18.619999999999774,0.8974540829658508)
            (18.639999999999798,0.8318663239479065)
            (18.659999999999823,0.7795588970184326)
            (18.679999999999847,0.7417187690734863)
            (18.69999999999987,0.7104617357254028)
            (18.719999999999896,0.6864162683486938)
            (18.73999999999992,0.6696193218231201)
            (18.759999999999945,0.6574082970619202)
            (18.77999999999997,0.6494554877281189)
            (18.799999999999994,0.6454564332962036)
            (18.820000000000018,0.6452416777610779)
            (18.840000000000042,0.6487367153167725)
            (18.860000000000067,0.6550137400627136)
            (18.88000000000009,0.6643297672271729)
            (18.900000000000116,0.6772053241729736)
            (18.92000000000014,0.6925188899040222)
            (18.940000000000165,0.7114331126213074)
            (18.96000000000019,0.7342398166656494)
            (18.980000000000214,0.7606667280197144)
            (19.000000000000238,0.7911929488182068)
            (19.020000000000262,0.8256726264953613)
            (19.040000000000287,0.8644893169403076)
            (19.06000000000031,0.9099004864692688)
            (19.080000000000336,0.9604054093360901)
            (19.10000000000036,1.0176738500595093)
            (19.120000000000385,1.0821218490600586)
            (19.14000000000041,1.1568832397460938)
            (19.160000000000434,1.2429248094558716)
            (19.180000000000458,1.3414719104766846)
            (19.200000000000482,1.4523788690567017)
            (19.220000000000507,1.580706238746643)
            (19.24000000000053,1.7299944162368774)
            (19.260000000000556,1.9002649784088135)
            (19.28000000000058,2.088240146636963)
            (19.300000000000605,2.3055355548858643)
            (19.32000000000063,2.5412607192993164)
            (19.340000000000654,2.768681287765503)
            (19.360000000000678,2.965306282043457)
            (19.380000000000702,3.071626901626587)
            (19.400000000000727,3.028917074203491)
            (19.42000000000075,2.812676191329956)
            (19.440000000000776,2.461768388748169)
            (19.4600000000008,2.0811846256256104)
            (19.480000000000825,1.738055944442749)
            (19.50000000000085,1.466781735420227)
            (19.520000000000874,1.2581067085266113)
            (19.540000000000898,1.1014710664749146)
            (19.560000000000922,0.9865782856941223)
            (19.580000000000947,0.8996993899345398)
            (19.60000000000097,0.8332728743553162)
            (19.620000000000996,0.7804122567176819)
            (19.64000000000102,0.740752637386322)
            (19.660000000001045,0.7099704742431641)
            (19.68000000000107,0.6864551305770874)
            (19.700000000001094,0.6680428981781006)
            (19.720000000001118,0.6549163460731506)
            (19.740000000001142,0.6471577882766724)
            (19.760000000001167,0.6428169012069702)
            (19.78000000000119,0.6425861120223999)
            (19.800000000001216,0.6452192068099976)
            (19.82000000000124,0.6516449451446533)
            (19.840000000001265,0.6611854434013367)
            (19.86000000000129,0.6740039587020874)
            (19.880000000001314,0.6895131468772888)
            (19.900000000001338,0.7082272171974182)
            (19.920000000001362,0.7293646931648254)
            (19.940000000001387,0.7559043765068054)
            (19.96000000000141,0.7872829437255859)
            (19.980000000001436,0.8214680552482605)

==> parametric2.dat <==
            (0.0019538167113206917,0.9443915129734253)
            (0.0019545493484737584,0.9442764565577475)
            (0.002002587195666587,0.9435706210130977)
            (0.0020511465210515437,0.9428676845112854)
            (0.002100338860062935,0.9421502657949758)
            (0.002101147307163343,0.9420263782698838)
            (0.0021508444572619087,0.941315088707508)
            (0.002201059424646547,0.9406065908305435)
            (0.00225183405207593,0.9398943349978709)
            (0.0023031372326043093,0.939182809764567)
            (0.002304052970437892,0.9390467236108738)
            (0.002355954073412505,0.938326484376155)
            (0.002408389569977971,0.9376057850774885)
            (0.00246140026674394,0.9368784852590907)
            (0.0025149441166838486,0.9361505834264047)
            (0.0025689722105350543,0.9354288945606871)
            (0.0026235192430266,0.9347081385878717)
            (0.0026246095273753313,0.9345527233816905)
            (0.0026797432850482715,0.9338241066945571)
            (0.0027353776558564037,0.9330986562365606)
            (0.0027915473587282634,0.9323712494350499)
            (0.002848390826497826,0.9316224764597727)
            (0.00290564374336007,0.9308890435424721)
            (0.0029634385839393354,0.9301522763276852)
            (0.0030218114151225237,0.9294071077575281)
            (0.0030806882605499074,0.9286635259459551)
            (0.0031401011668645597,0.9279169773280709)
            (0.0032000842224009706,0.9271627341565493)
            (0.0032605526442754805,0.9264120476438275)
            (0.003262004422408604,0.9262179690478624)
            (0.0033230229288988855,0.9254629874394242)
            (0.00338458777841222,0.9247030568510077)
            (0.003446732034487017,0.9239336987266649)
            (0.0035093575496599545,0.923167724549742)
            (0.0035724918107266045,0.9224013034538682)
            (0.0036986962405825994,0.921071923336216)
            (0.0037633541498143914,0.9203024833988882)
            (0.003828640215475841,0.9195165990953048)
            (0.003894438024309225,0.9187291302356497)
            (0.003960619613415352,0.917956158006947)
            (0.004027362369395383,0.9171748783529288)
            (0.004094696378074511,0.9163814091889698)
            (0.004162487799350716,0.9155925049380927)
            (0.004230759302756956,0.9148050911973897)
            (0.004299534785397136,0.914015986464494)
            (0.004369015074050153,0.9132000715600057)
            (0.004438878599222217,0.9123972500398642)
            (0.0045779619497094345,0.9110501152951483)
            (0.004649235333058213,0.9102521244781878)
            (0.004721166536446173,0.9094326819075923)
            (0.0047935906334409875,0.9086118719587711)
            (0.004866529867870992,0.9077868191180991)
            (0.004940007481967856,0.9069545563597831)
            (0.005085921190989214,0.9055878682546011)
            (0.005160682556613315,0.904772265758908)
            (0.005236069371213931,0.9039383549237935)
            (0.005312109564766903,0.9030827377666036)
            (0.005388377840179302,0.9022560902693909)
            (0.005539747606994132,0.9009078235982839)
            (0.005617665368845025,0.900051162108923)
            (0.0056958726484839664,0.899215230274259)
            (0.0057746252419479316,0.8983695753901574)
            (0.005930801897389393,0.8969967408986146)
            (0.006011017800427736,0.8961408941451573)
            (0.006091862445596934,0.8952650077457561)
            (0.006173094084991842,0.894397227388628)
            (0.006334026628821717,0.892998692836641)
            (0.006416737852089056,0.8921165908884884)
            (0.0064999000810644445,0.8912344192442018)
            (0.006664440864578467,0.8898325682879323)
            (0.006749004892036445,0.8889432330977068)
            (0.006834383580988798,0.8880110951442158)
            (0.007002480544609828,0.8866071503383638)
            (0.007088856102195032,0.8857127352223463)
            (0.007175811496370281,0.8848020282302811)
            (0.007347327999788197,0.8834066495217444)
            (0.007435757437743586,0.882476647975386)
            (0.007610216549968876,0.8810408877595184)
            (0.007699926273432129,0.8801123998627567)
            (0.007790334232264246,0.8791528708935362)
            (0.007968034701079095,0.8777377062669831)
            (0.008059892640346148,0.8767582393825591)
            (0.008240459582559685,0.875305207232179)
            (0.00833352920211977,0.8743315668091005)
            (0.008516847660115803,0.872851112541103)
            (0.00861123525697387,0.871869551761975)
            (0.00879676934899396,0.8704203341343967)
            (0.008984119252030725,0.86895153368887)
            (0.009080926626852767,0.8679280211904202)
            (0.009270424534655822,0.866493721880982)
            (0.009368428578181636,0.8654720805853716)
            (0.0038625680641413036,0.8393893955897547)
            (0.00956278953487634,0.8637566708334689)
            (0.009659109897450174,0.8630675293197788)
            (0.009755984252058663,0.8623606014790522)
            (0.003984483765181331,0.8364584776243946)
            (0.004024263796869198,0.8356577435730074)
            (0.004063988059657675,0.8348895346740535)
            (0.010053629361551054,0.8597031021927236)
            (0.010152005767100241,0.8590058067589659)
            (0.010251447147636128,0.8582305439892988)
            (0.004189170533593231,0.8318594377774943)
            (0.00423006154320231,0.8310201863099441)
            (0.004270996803731945,0.830198592906899)
            (0.004311992433032972,0.8293921442204839)
            (0.010657136674954777,0.8546590998629541)
            (0.010758045862041647,0.8539390575996453)
            (0.010859164846200177,0.8532396884291903)
            (0.010960976634893553,0.8525041745750469)
            (0.004481956874859153,0.8255465621727897)
            (0.0045239930918513065,0.8247098850417327)
            (0.00456620584258378,0.823871312641506)
            (0.004608614560661792,0.8230280277914725)
            (0.004651239126024306,0.8221771714836845)
            (0.01148247900266111,0.8480293520064761)
            (0.011586794313419906,0.8472660640759543)
            (0.01169188561040132,0.846454852078858)
            (0.011796247925950252,0.8457753963176817)
            (0.011901397495821529,0.8450465056807048)
            (0.0048710969845073135,0.8173154150501344)
            (0.004914553355359012,0.8164845684070489)
            (0.004958357715341085,0.8156271048832641)
            (0.005002057200263303,0.814806703580771)
            (0.005045661059110588,0.8140218037237442)
            (0.012440042895729267,0.8405110237634846)
            (0.012548132749498604,0.8396916667351096)
            (0.012656027904497451,0.8389403565008412)
            (0.012764797615454206,0.8381261798397256)
            (0.012873918053606983,0.8373129621628675)
            (0.012982853108531478,0.8365667860347669)
            (0.013092690669070052,0.8357532981848707)
            (0.013202897675252042,0.8349379756431689)
            (0.013313480392120377,0.8341198570600948)
            (0.013424445091972279,0.8332979662707587)
            (0.013535798045892942,0.8324713122189688)
            (0.01364754551491559,0.831638888832448)
            (0.0055948746431659455,0.8026842824471341)
            (0.005640664399332112,0.8018763829799842)
            (0.0056871078355371025,0.8009988319163167)
            (0.005733128763502595,0.8002007185490493)
            (0.0057803980257807724,0.7992507515433459)
            (0.005826711371147352,0.7984537621224058)
            (0.005874321246107357,0.7974983955265698)
            (0.0059215568961215,0.7966153975672174)
            (0.0059684189946435625,0.7958044503411614)
            (0.006016651657868524,0.794825088152418)
            (0.006065127352278985,0.7938327203706225)
            (0.006112680823077211,0.792987798711417)
            (0.0061610852639240035,0.7920459644075085)
            (0.006209771044273595,0.7910856359429732)
            (0.006258754462475488,0.7901044957290364)
            (0.006307442635747132,0.7891840936885985)
            (0.006356452212886634,0.7882394589831216)
            (0.006405800052898779,0.7872681987172783)
            (0.00645550314675725,0.7862678816937468)
            (0.006504950630654176,0.7853225608830008)
            (0.016075517375164532,0.8137249625080786)
            (0.016194958888033174,0.812839608033808)
            (0.01631491046313718,0.8119264995708039)
            (0.016434775200977424,0.8110698270746568)
            (0.01655515694439431,0.8101840277444169)
            (0.016676059748983178,0.8092677410139004)
            (0.01679748732785168,0.8083195800926133)
            (0.016918840112244114,0.8074263551947924)
            (0.007002379771958149,0.7765358806284703)
            (0.007053461247019923,0.7755788014976946)
            (0.007104393759499949,0.7746611530819142)
            (0.007155871097283521,0.7736873592879108)
            (0.007207219295390029,0.7727501408043919)
            (0.00725914130702068,0.7717525328739886)
            (0.007310954456107632,0.7707885673961036)
            (0.007363370663975313,0.7697598624919352)
            (0.018145173635179073,0.7990819602523042)
            (0.018270717879378548,0.7980487239607028)
            (0.01839621896635172,0.797066262884292)
            (0.01852227985918048,0.796038240623708)
            (0.007673305313287685,0.7646067964577922)
            (0.007725956510449978,0.7636744443218242)
            (0.007779314750873457,0.7626621661882002)
            (0.007832653975073491,0.7616704484824759)
            (0.007885981189114568,0.7606983192607498)
            (0.00794005701259465,0.7596398044344133)
            (0.019530947891186676,0.7894711307763971)
            (0.019659168504237937,0.7885023825652329)
            (0.019787960636604426,0.787479263309822)
            (0.008204545542667287,0.755436686934224)
            (0.008258762215333103,0.7544652829161862)
            (0.00831459878825739,0.7532842216836775)
            (0.02043013768509354,0.7834214381782795)
            (0.020560650927992426,0.7823743781186713)
            (0.020691165875725604,0.781374166229632)
            (0.020822248614194617,0.7803118755472058)
            (0.008638640263016417,0.7481041284259654)
            (0.008695127200353594,0.7469514747006534)
            (0.021213910624586586,0.7777398202316071)
            (0.021342878294951892,0.7773165609690803)
            (0.005549803287460754,0.736969915950441)
            (0.008861312037713365,0.7440580231235261)
            (0.008914237840863905,0.7434791936255329)
            (0.021739268439434047,0.7744277162551617)
            (0.005656272306772024,0.733900802486408)
            (0.005689811921114058,0.733277798898828)
            (0.009082173455734832,0.7405414130837449)
            (0.009136539062888912,0.739826780405253)
            (0.022270027854183194,0.7708434725110808)
            (0.005798033632718674,0.7300504045454272)
            (0.0058306848791790655,0.729656335769366)
            (0.00930662992947698,0.7367810239504625)
            (0.022671384592783207,0.767993470961063)
            (0.02280412140973292,0.7674150068857917)
            (0.005939829247159771,0.7264258692996265)
            (0.005973672948930077,0.7258632742361704)
            (0.009531804896181308,0.7331847198444982)
            (0.02320907920061052,0.7643873911213124)
            (0.023343083473395906,0.7637537916176408)
            (0.023477181111899063,0.7631680659148425)
            (0.006118741422430591,0.7218989445745361)
            (0.009761606159160031,0.7291783491762508)
            (0.00981598493705514,0.7286689688883089)
            (0.023885900722994735,0.7600648401284453)
            (0.024021256119509737,0.7594121947639384)
            (0.006264447400806192,0.7180354566068942)
            (0.006299059585234773,0.7174557779282879)
            (0.01004764421171775,0.7247152494064703)
            (0.010103404623913247,0.724087391880813)
            (0.02456953979416219,0.7554570926233123)
            (0.024706226903324073,0.754771294815642)
            (0.024842645985650252,0.7542622816517389)
            (0.00648252644735291,0.7127510185541485)
            (0.010337572749210638,0.7200808016221424)
            (0.01039310260927267,0.7195726161788942)
            (0.025257548673556646,0.7512855411187411)
            (0.025395568788459853,0.7505559016291664)
            (0.006632044766922734,0.7086954863109775)
            (0.006668094927672757,0.7079765880726178)
            (0.006704115275601529,0.7072774401971441)
            (0.0106885810918534,0.7145821090209619)
            (0.010745294948816379,0.7139961203201677)
            (0.02609181229842969,0.7457829157741216)
            (0.026231233259338863,0.745036269601072)
            (0.006856017758930852,0.7030718922515368)
            (0.006892019323100378,0.7024456893964731)
            (0.010985131500679271,0.7098144861110359)
            (0.011041928625950562,0.7093002821446933)
            (0.026792745701145523,0.741205802434347)
            (0.02693314838658631,0.7405282666188491)
            (0.007045028096526487,0.6982787257110609)
            (0.007080437625418316,0.6978408601099392)
            (0.0071181060540148125,0.696962505055197)
            (0.01134319288526136,0.7042637704765451)
            (0.011400630134046847,0.7037508488451097)
            (0.027640642288756588,0.7355920730334397)
            (0.027782396548273434,0.7348710640326636)
            (0.027924334961860905,0.7341916794830858)
            (0.028066466217916752,0.7335541159157196)
            (0.007349334471208377,0.690905811072156)
            (0.007386805868137128,0.6901591379823895)
            (0.007423620905456033,0.6895605904108784)
            (0.011825501419258843,0.6969515078143943)
            (0.011883763208767684,0.6964413758593692)
            (0.028781484682962787,0.7287117765058436)
            (0.007542313376114241,0.6861441830245648)
            (0.007579598578373604,0.6855024637298606)
            (0.0076177742893371375,0.6846889721691252)
            (0.007655322625788188,0.6840194004901792)
            (0.01219080371346753,0.6915311959669908)
            (0.01225106049800121,0.69078819085226)
            (0.029645211059954744,0.7230827757791704)
            (0.029789855045540794,0.7224631981574274)
            (0.007813928167556524,0.6797057974642893)
            (0.007851489335783708,0.67909988591611)
            (0.007890763660012406,0.6781436519215045)
            (0.007928670762613216,0.6774909984339617)
            (0.012622409006638486,0.6849844800776163)
            (0.012683459982868508,0.6842162211962484)
            (0.030660606786350537,0.7165042185511495)
            (0.030806750703110314,0.7159953604448072)
            (0.008089175467831248,0.6731044114793819)
            (0.008127283359914878,0.6724741562103714)
            (0.00816637713297926,0.671642930263165)
            (0.008204906359290038,0.67094759597655)
            (0.008244436407454304,0.6700467933004199)
            (0.013120259365906283,0.6776003692123179)
            (0.03168412850875404,0.7100866463923265)
            (0.03183158454556684,0.7095106857407495)
            (0.03197901855183657,0.708802978065674)
            (0.03212638770396955,0.7079615271489611)
            (0.008445589819155675,0.6649463686985346)
            (0.008484989286254092,0.66414684224053)
            (0.008523859019351088,0.6634792483446883)
            (0.008563771745003645,0.6625898883139246)
            (0.013624513317922818,0.6699951491385223)
            (0.013685132717130646,0.669575222171393)
            (0.013748172957782363,0.6687080146499863)
            (0.03316009673044038,0.7011519718059175)
            (0.033308998456429824,0.7004202402287472)
            (0.03345819100546719,0.6997247774307215)
            (0.008808162057902635,0.6563725200510276)
            (0.008847663907829166,0.6556616469867607)
            (0.008887458202518206,0.6548954954174211)
            (0.008927549631132337,0.6540723980065448)
            (0.014196508425298104,0.6616570809537696)
            (0.014258755713991367,0.6610748842513076)
            (0.014322491279616599,0.6602048970699904)
            (0.034499797853631685,0.6927540896629002)
            (0.03465064484843463,0.6921575338849801)
            (0.03480108153171432,0.6914110456254273)
            (0.009173765263079134,0.6480294855610821)
            (0.00921370186328132,0.6473285393671271)
            (0.009253964564518697,0.6465610743296534)
            (0.014710974496853777,0.6540081259591137)
            (0.014775281398928237,0.6531186071410344)
            (0.035548418567734205,0.6861130910559279)
            (0.006856499014331407,0.6391309883009354)
            (0.009419886134083434,0.6424040009552051)
            (0.014969127814132517,0.6503356047109402)
            (0.03600042201607917,0.683436202789237)
            (0.006945775560231903,0.6367088254107413)
            (0.009542102831903302,0.6399611208934382)
            (0.015161434588912736,0.648046504313921)
            (0.03645517641047271,0.6810576241235552)
            (0.007035726879915515,0.6341804984111115)
            (0.01529367049338827,0.6456591355669138)
            (0.036754363266158795,0.6786539223865896)
            (0.0070981840531202075,0.6317732242691362)
            (0.009749752664073795,0.6351069008647114)
            (0.015488046902672506,0.6431220707442903)
            (0.037210329098687815,0.6761713687998814)
            (0.007188627716873869,0.6292457201508017)
            (0.009873639102215528,0.6325126991738514)
            (0.015683555632572593,0.6404538890383032)
            (0.037666748589585373,0.6735796309769537)
            (0.009958060246272105,0.630345985091716)
            (0.0158159296683158,0.6382313786324848)
            (0.037967604000231116,0.671264725418985)
            (0.007342679918163769,0.6241739028403384)
            (0.010083721546523679,0.6274324874953655)
            (0.016012801234540044,0.6354329463694981)
            (0.038424484472062814,0.668529636752494)
            (0.0074330725286445645,0.6219171751485721)
            (0.010207588793437965,0.6251233717291556)
            (0.01620858785423936,0.6330761978907198)
            (0.03888439876880297,0.6660761038294082)
            (0.0075252621421591235,0.6191606352125328)
            (0.010333430583854714,0.6223623804697259)
            (0.016405635702535882,0.6305309970321743)
            (0.03934427432694295,0.6634849824745173)
            (0.010419465913957853,0.6199452756951406)
            (0.016540152192182134,0.6279900178096569)
            (0.03964494128408772,0.6609886317840046)
            (0.007680783517808447,0.6141132520887173)
            (0.010545288780123169,0.6173453136749706)
            (0.01673802579170346,0.6254334569707543)
            (0.040104342099557856,0.6582071430549463)
            (0.007773735817058317,0.611317185476732)
            (0.010671773981896854,0.6146475584201904)
            (0.016937143118858893,0.6226402176569609)
            (0.04056492950755582,0.6554779051201055)
            (0.007866886720768195,0.6085348453940715)
            (0.010798965356260496,0.6118273847851239)
            (0.017136170388678214,0.6200267396952345)
            (0.04102669716791173,0.6527969484825492)
            (0.007959713485638157,0.6059596376658566)
            (0.010925547704484857,0.6093032376648567)
            (0.017335806168034987,0.6173642764870562)
            (0.04148963174315156,0.6501601932274869)
            (0.008052890097833037,0.6033456706750766)
            (0.011052947447846167,0.6066158219774068)
            (0.04178998775924081,0.6475739207006546)
            (0.04194892386096474,0.6471115078634854)
            (0.008147057243723712,0.600437600124633)
            (0.011181185592579466,0.6037396977949745)
            (0.01773745463901266,0.6116073744275804)
            (0.04240880364518339,0.6440883461813437)
            (0.008241670096146876,0.5974275534939153)
            (0.011309636066688708,0.6008776950148869)
            (0.01793833236631334,0.6089349338324701)
            (0.04287189391806883,0.6413177364388125)
            (0.008336213322669003,0.5945167970391172)
            (0.011439570933725067,0.5975483700762299)
            (0.018140795665963206,0.6056964514774961)
            (0.04333010003680478,0.6381012686978201)
            (0.00843075446102506,0.5916822504005232)
            (0.011567941337409137,0.5948861477787113)
            (0.018342793283724707,0.6027951667055745)
            (0.043794352350509776,0.6353650618512656)
            (0.00852535535209349,0.5889004533716903)
            (0.011697246571505534,0.5919489088070021)
            (0.018544900893266433,0.5999942287805173)
            (0.04425921941499325,0.6326417347124816)
            (0.008620072062077927,0.5861476098420149)
            (0.011826338413002999,0.5891865256098758)
            (0.018747168540545218,0.597285017070339)
            (0.0447213517758992,0.6296849356073735)
            (0.008715464579012023,0.5831590539048533)
            (0.011955289812208576,0.5865860253198921)
            (0.01894964049707585,0.5946587099749566)
            (0.04518704144539127,0.6269707120764847)
            (0.00881054346036943,0.5803892093960668)
            (0.012085205750990438,0.5836482100041155)
            (0.01915293875640393,0.5916205353320064)
            (0.019219955174419337,0.5912974081668632)
            (0.04581169808620664,0.6235687680226574)
            (0.008936371776077753,0.5773060829239144)
            (0.012256822690886012,0.5806626979704765)
            (0.019423608794274225,0.5882558069221977)
            (0.04627180958378859,0.6204289865497371)
            (0.00903273007522474,0.574069869508709)
            (0.009063321879489276,0.5738255402443406)
            (0.012430280526884899,0.576973948378002)
            (0.019695062889543848,0.5846230938897994)
            (0.04689343665213793,0.6167717910936175)
            (0.04705199942089309,0.61605035225274)
            (0.009190942503935257,0.5701296889600795)
            (0.01260407165453507,0.573271485569719)
            (0.019966966390435558,0.5809388411809718)
            (0.04750960385185245,0.6127653071448612)
            (0.04767441511611627,0.612407296676882)
            (0.009319246371757139,0.5661567767717278)
            (0.012778619323579255,0.5692603886470738)
            (0.020239286963162663,0.5769206025291116)
            (0.04812807132730706,0.6089056881981735)
            (0.009415648381802828,0.5631264521685576)
            (0.01290983147396113,0.5661080456736619)
            (0.020443604140005775,0.5737379268201839)
            (0.020511816554004452,0.5735664076016891)
            (0.04874898524818186,0.605188537012756)
            (0.009544069362534947,0.5592358653004732)
            (0.013084367631484475,0.5622854143681864)
            (0.020716187073118272,0.5700264697587942)
            (0.020784664095966764,0.5698296659150707)
            (0.04936744350391,0.6013417597499486)
            (0.009672499086363253,0.5554387230737186)
            (0.013258963993646518,0.5585644777104278)
            (0.013301943156692723,0.5583163026734005)
            (0.021057796321478296,0.5662029035918228)
            (0.0499880713663428,0.5976211015840011)
            (0.009800379622244434,0.5522225948425267)
            (0.0134334389140235,0.5551799433247242)
            (0.02126231352616953,0.5629338290733137)
            (0.050439319173059556,0.5941325159869365)
            (0.050605377566671564,0.5937472632614057)
            (0.00992935573688196,0.548210618997739)
            (0.013608534989016543,0.5512977986807567)
            (0.02153526648657622,0.5589734419194174)
            (0.007881861308359573,0.5437109571778679)
            (0.01002546962808939,0.5458755142417085)
            (0.021672175889197242,0.5573181998793634)
            (0.007932697449689509,0.5419180819199106)
            (0.01378369650916473,0.5474126920133964)
            (0.05152186863341622,0.587545388792263)
            (0.007983037048210021,0.5407039951055209)
            (0.013871015703047544,0.5461110346192232)
            (0.05183300715319958,0.585759091599011)
            (0.010186910336370007,0.5408103758440008)
            (0.02201357655078112,0.5524795468105949)
            (0.052152540279681414,0.5843513419927243)
            (0.01025123197260878,0.5391314103886472)
            (0.022150507782935435,0.5507496004780991)
            (0.008110948293078117,0.5354844783349566)
            (0.014090251168498432,0.54086226862322)
            (0.02228791684866226,0.5492318273365888)
            (0.05277270472739211,0.5806902150860891)
            (0.010380022605659893,0.5357232051017352)
            (0.022424040066425982,0.547085044516363)
            (0.00821273570667396,0.5320558794867675)
            (0.014265493028479747,0.537291306785701)
            (0.02256188740142425,0.5457075708142701)
            (0.00826367284798555,0.5303339090819401)
            (0.01435315238606618,0.5355690279847691)
            (0.05352483003816465,0.5751904181782473)
            (0.010541651651440049,0.5303508863149038)
            (0.022764747319519933,0.5420467770679748)
            (0.053828663761793086,0.573144893301539)
            (0.00836563899539143,0.5268404664853467)
            (0.014528415523853259,0.5316623119027352)
            (0.022970902362728737,0.5396946024796336)
            (0.008416922180034231,0.5244805909712927)
            (0.010702698526314725,0.5265456578954602)
            (0.02310890515881394,0.5382879159364641)
            (0.00846771676805343,0.5232351272344707)
            (0.014703936244619449,0.5284471388532717)
            (0.054759604329695816,0.5678424952607961)
            (0.010799630665768164,0.5228946829399714)
            (0.014791606145054563,0.5265875663371978)
            (0.05505605331210376,0.5655599219846751)
            (0.010864115610669838,0.5210804927335703)
            (0.01487947750665699,0.5250383704954179)
            (0.05537025887076416,0.5639632698395552)
            (0.010928606014199569,0.5193940963376195)
            (0.023583252285745725,0.5307328418843112)
            (0.055678691538802165,0.5621556598607799)
            (0.010993125929551779,0.5178324246075403)
            (0.015054603661771648,0.5211055070761909)
            (0.055980945325695745,0.5601325972440127)
            (0.011057586585767276,0.5158003137125375)
            (0.02385573152092812,0.5269844400507019)
            (0.05629376324411631,0.5585009734714365)
            (0.011122117043366358,0.5141785714037687)
            (0.023991842728728188,0.5251043102249959)
            (0.056582729658756555,0.5560365745846414)
            (0.011186495504262307,0.512071459435069)
            (0.024128728197337333,0.523417350404722)
            (0.05689108858135134,0.5542703754578004)
            (0.01125098949966871,0.5103686087527648)
            (0.024265103596830095,0.5216224723730475)
            (0.057192618594880756,0.5522803651318652)
            (0.011315382647253515,0.5084673406010612)
            (0.02440088768258051,0.5197158562628349)
            (0.057505560475972044,0.5506869694115567)
            (0.01138015608531945,0.5072702355625486)
            (0.024540504275175193,0.5186076336602584)
            (0.009003635489606952,0.5039769768298062)
            (0.015623652944283068,0.5091683483240861)
            (0.05794126526419748,0.5472017401798048)
            (0.011476045008475873,0.5034843287786811)
            (0.01571132904932763,0.5074841384567741)
            (0.05825024879184723,0.5455055693055321)
            (0.011540681359316471,0.502061130083003)
            (0.024875839922086706,0.5131484943758928)
            (0.058551657871779066,0.5435765377874808)
            (0.011604879089251969,0.500108572870639)
            (0.025012417392780643,0.5114715723292594)
            (0.009181504053590112,0.49664039192996834)
            (0.011669702293648398,0.498854694710094)
            (0.025150027091611786,0.509980611168347)
            (0.009232463476897311,0.4950320976418449)
            (0.011734016268262914,0.49705942940827935)
            (0.025283151792155893,0.5077374481174521)
            (0.009283141791042808,0.4929767700042107)
            (0.011798025443318523,0.4950237559772475)
            (0.01614727658330001,0.49812335450481643)
            (0.059758656147524056,0.5360403846986953)
            (0.011862037135694668,0.4930541951128676)
            (0.025551981433064114,0.5037863912468595)
            (0.009384702902753072,0.4893697168263306)
            (0.011926479576045895,0.49146312236832584)
            (0.025687907037488845,0.5020798298824604)
            (0.009435378774414206,0.48749529233409544)
            (0.011990559872177285,0.4896174264308661)
            (0.02582497554555367,0.5005532230449566)
            (0.009486155845725371,0.48577772907588956)
            (0.012054672201305615,0.4878279546668556)
            (0.02596104609244595,0.49888666411264876)
            (0.009537370331159744,0.48453308067238476)
            (0.016537006388976854,0.48933880124958135)
            (0.06107198752183711,0.5265636553464227)
            (0.012149531248130093,0.48440018518897127)
            (0.0261568174753512,0.4952691052991715)
            (0.061372303283282116,0.5247463615404367)
            (0.012212821165225348,0.48224967870458696)
            (0.01671191354592158,0.48618525149880154)
            (0.061662716298836545,0.5226726423536122)
            (0.012276668785398065,0.48046314688661773)
            (0.016796919110734145,0.4838822654589487)
            (0.06194263166795809,0.52033782392234)
            (0.009739206169414675,0.4768326853943946)
            (0.016881473710956094,0.48151678259559333)
            (0.026632755621738904,0.4896300670886983)
            (0.009789635280985292,0.4749996274036012)
            (0.01243766897735581,0.4767761691836421)
            (0.026760518467657365,0.48704807025298)
            (0.009839723607365427,0.4729650584181903)
            (0.01250059447758709,0.47462367787361637)
            (0.02689480226379733,0.48529085015287526)
            (0.009889907058156209,0.4710506830495157)
            (0.017139803581866838,0.4759921025732113)
            (0.06310808514689784,0.512425267659445)
            (0.009940731852661226,0.4695837525419293)
            (0.01722648305261454,0.4743448810371298)
            (0.06339838542899053,0.5104645089035865)
            (0.009991194451601671,0.46790133123448124)
            (0.017314186045959107,0.47295860418069785)
            (0.06369101574257945,0.5085787982039948)
            (0.012720866718928662,0.46754384678079114)
            (0.01740014151211369,0.47116521037277903)
            (0.06398609232046999,0.5067683848028577)
            (0.010090775289672789,0.463860651802874)
            (0.012818357809407393,0.46582142150576994)
            (0.02756237843663643,0.4763553890614093)
            (0.010141030271172576,0.4621593563670397)
            (0.012880883030498258,0.46376525548239267)
            (0.027692224494619572,0.47425375299658146)
            (0.010190085653553227,0.4598810678039916)
            (0.012943276210159994,0.4617117919021698)
            (0.027819885042070214,0.47197188784625466)
            (0.06502459321837704,0.5006738465096726)
            (0.013006546731192713,0.4599969413827411)
            (0.027955858973885247,0.4705326179377486)
            (0.010290538755094303,0.45660795257884323)
            (0.013069740627475335,0.4582805425079144)
            (0.028082572544360144,0.4682266748760836)
            (0.06557933330068237,0.49638040859418137)
            (0.01313063524002737,0.45587493663084)
            (0.017951088401532013,0.4585719856791551)
            (0.02828826279536691,0.46627031128673807)
            (0.010415472420808853,0.45235422680407383)
            (0.013226566497838268,0.45374470987399296)
            (0.028410816101639834,0.4636659905309553)
            (0.008643914286434445,0.4489306717440781)
            (0.013287529243689238,0.4514762865587026)
            (0.06641131759707308,0.49010766959612256)
            (0.010515581284872766,0.44912104506023204)
            (0.028610899450357986,0.4612651201418238)
            (0.010538795920389084,0.44762023380607774)
            (0.028667489752989755,0.4596108042151864)
            (0.008725694983825782,0.44523972950031004)
            (0.018288467082240974,0.4511666558486051)
            (0.06700597835708515,0.48688497238909306)
            (0.013442422462883363,0.4467063529855744)
            (0.06710027001230907,0.4849356316480044)
            (0.010638490520439935,0.44436861357163016)
            (0.028934596229720763,0.45652704318503595)
            (0.010660903312385605,0.44267498186053555)
            (0.028992657588646994,0.455058837537988)
            (0.008828268237769468,0.4409739081407948)
            (0.018501211848416195,0.44705458948030885)
            (0.008847514253744805,0.43957680399105103)
            (0.013600441143663725,0.44291039841439434)
            (0.06780391748071458,0.48019661466614894)
            (0.01075994670271433,0.4393507928948447)
            (0.029250368962872444,0.45132765519026696)
            (0.008908283614573563,0.43680932969620057)
            (0.01369198895886818,0.4399013586295913)
            (0.06821912176215376,0.4772645449424124)
            (0.010832642932162951,0.4364098554357913)
            (0.029444543116540937,0.448658803727671)
            (0.008970677953544927,0.434772964787273)
            (0.01879155233340961,0.4403824947499601)
            (0.06867780670862578,0.47523477853727686)
            (0.013811973049294607,0.43556480600880193)
            (0.029647621690848905,0.4466888082875736)
            (0.010930973940648729,0.43304358737153753)
            (0.018920648854483815,0.4382916134327761)
            (0.009049477335894493,0.43040850337190306)
            (0.013906891376562109,0.4334850127054021)
            (0.06920401532793226,0.47089654240218776)
            (0.01393527372973775,0.4321100337374746)
            (0.06930237969287358,0.46919118097422696)
            (0.011029468480534928,0.4298158895334245)
            (0.02996209936252167,0.44174698950283625)
            (0.01105138558375408,0.4282625188965368)
            (0.019123438379405253,0.4331959045123676)
            (0.06975916125836039,0.46720016134033926)
            (0.014057051079518412,0.4284465016502419)
            (0.06983857532002574,0.4651750765258167)
            (0.01112540676835938,0.4259752693657293)
            (0.030205222659920455,0.4373524736095185)
            (0.009210230477994949,0.4233411593165478)
            (0.014151667358060938,0.42640784478548077)
            (0.07030448164411111,0.46338955545348853)
            (0.014176969326495443,0.4245457043825452)
            (0.030404537483052118,0.4352584776429141)
            (0.011219649751647376,0.4218428272146757)
            (0.030454933649081056,0.4335278017695233)
            (0.009291385972601424,0.4202229211921393)
            (0.01944593560992079,0.4252533169681135)
            (0.0708175394197386,0.4590711041085264)
            (0.01430074805082087,0.4214790291471941)
            (0.07092008449497096,0.45754751718823594)
            (0.011317908675224229,0.41885004668273373)
            (0.030712173297004212,0.43027432767653523)
            (0.011337650916242661,0.4169590529935979)
            (0.030764194087144016,0.428713450171179)
            (0.009387572567372812,0.4148500342138163)
            (0.019646745960741334,0.42046502614344455)
            (0.07146596401190289,0.4539322622298104)
            (0.014446422312558342,0.4161867704526715)
            (0.030965425922855776,0.42684520764774214)
            (0.01143220638140467,0.41324728493987)
            (0.03101272671096608,0.4250461268911755)
            (0.00946929869740955,0.4121165100037127)
            (0.01981507031470332,0.4176102412172596)
            (0.009486076807296252,0.4104139997202594)
            (0.014571700944852812,0.4135605924064092)
            (0.07208334698445247,0.4484032783133567)
            (0.01153126064855252,0.4106330433487126)
            (0.03126935776359582,0.42193667627546627)
            (0.011550547423033007,0.4088106834703369)
            (0.031318320994555435,0.42030249254343643)
            (0.009567380655923588,0.40765932869868743)
            (0.020018621450829704,0.41338505499764244)
            (0.009585893797528545,0.40649729415795866)
            (0.014719294460347556,0.40892149508508663)
            (0.07276265766253612,0.4440521089408679)
            (0.011648936749459885,0.4061433344902307)
            (0.031571956751468316,0.4171248566604356)
            (0.009645099224542802,0.4040290830115169)
            (0.02017502713350303,0.4094490032080742)
            (0.0731890672609389,0.4417924176732049)
            (0.014833412868455539,0.4047552406262464)
            (0.07322544205750231,0.43934045129061056)
            (0.011742956565851526,0.402652764412556)
            (0.03182752922438553,0.41411346774889507)
            (0.011765569473645822,0.40162301206847534)
            (0.03187299064013033,0.4123923480277687)
            (0.009741783873645889,0.3995442264155302)
            (0.020372933171850828,0.40493457282211737)
            (0.009757589411791048,0.3978289089048247)
            (0.014982335302653435,0.4006423837462771)
            (0.0739113616809763,0.4352934608247952)
            (0.015005276020169205,0.39888594908288993)
            (0.03211732457980088,0.408898424132183)
            (0.00981859784458193,0.3959605362948199)
            (0.020530101010552256,0.40132902925945996)
            (0.009834266942245764,0.3942781050594266)
            (0.0205579960133985,0.39940355661880406)
            (0.07439545692829973,0.43112306266128403)
            (0.015120347231270807,0.39520200791730137)
            (0.03235504513570941,0.40515884174816086)
            (0.011967150772020697,0.39244415954648426)
            (0.0206822706655534,0.39737869168696416)
            (0.009909285306066785,0.39047694639802105)
            (0.02071161285585752,0.3956472734216439)
            (0.07491647808284031,0.427597858835436)
            (0.015240033354194008,0.39222083562834525)
            (0.032593450369779974,0.40154970153944836)
            (0.012062724330577404,0.3896103039125248)
            (0.032644183545246105,0.40023950854865836)
            (0.00998786129523875,0.3875467833347135)
            (0.020873340545734663,0.39268808403077915)
            (0.07542164363492783,0.4239044696121385)
            (0.015355433494807304,0.3887720457418623)
            (0.07545797996507418,0.42168081605179575)
            (0.01215201922853431,0.38581094146325834)
            (0.032876774307815514,0.39648614383365954)
            (0.010060734966134924,0.38353466419366894)
            (0.015442412971276189,0.38629971096561394)
            (0.07582313444395487,0.4187951400729144)
            (0.012218452846931899,0.38295965144749455)
            (0.021101556267884063,0.3871972231554152)
            (0.07612841451449308,0.4177736979778697)
            (0.015527372099948164,0.38363867150841197)
            (0.07622387086021241,0.41645601230155543)
            (0.015548806775798726,0.38196905129067893)
            (0.07631962336358965,0.4151515812296899)
            (0.015574014212760036,0.38075358408021187)
            (0.033285909419410564,0.39024301767632225)
            (0.01019235799195078,0.37761847033117096)
            (0.021287146316291514,0.3824438879658744)
            (0.07669969817234207,0.41257199240954134)
            (0.015659504674120587,0.3782755533707687)
            (0.07676699008696052,0.4109041888372426)
            (0.015683093484851966,0.37692144793040744)
            (0.03351695862970757,0.38667876374376314)
            (0.012418406930184684,0.3749074723734042)
            (0.02143690612713883,0.37886349668416996)
            (0.010279859682479514,0.37241068358558405)
            (0.015775029205071595,0.3752112162688221)
            (0.07725517684391318,0.4073014739985703)
            (0.015793185919412537,0.3733174862452521)
            (0.033738333866391725,0.38280352166101916)
            (0.010338387773429767,0.37044047207119196)
            (0.0215791534005789,0.3748409763081037)
            (0.07758924277867262,0.4042209001209583)
            (0.012551975911270963,0.3698686600211046)
            (0.033905498626837144,0.380012339352864)
            (0.010392469050684227,0.3677470385383851)
            (0.015940384001708535,0.3699331583255582)
            (0.07792890448338209,0.4012644490659201)
            (0.012612725325826114,0.36662510241479873)
            (0.02177381437930408,0.37115279618563)
            (0.010446498228529028,0.3651072966861315)
            (0.021800555945381404,0.3695905326598124)
            (0.07830778915640935,0.39885858111723943)
            (0.012681268344129406,0.364477728916619)
            (0.03422496770838677,0.3740196804985136)
            (0.010497913089248556,0.3621110232395185)
            (0.021913309765082253,0.3671808793682393)
            (0.010516114612279772,0.361297214260237)
            (0.02194806463677574,0.366199482794762)
            (0.010532303472161001,0.36017513721869115)
            (0.021971070480420032,0.36445476336558114)
            (0.07884205702146026,0.39370137213493644)
            (0.016175316472349658,0.3611830797958993)
            (0.0789161451127469,0.3922801935801388)
            (0.016196558753610427,0.35979708579483966)
            (0.07902525534982031,0.3913017987826552)
            (0.01622703345556203,0.35927774573656496)
            (0.07917007871361013,0.3907679038474825)
            (0.016249328312730262,0.3580103184141936)
            (0.07931598239084543,0.390248477487894)
            (0.016281051423010947,0.3576113461204696)
            (0.009062564949621125,0.3534828583178204)
            (0.016308959447230747,0.3568676178037669)
            (0.009079267648493566,0.35292494493936305)
            (0.016332954353039903,0.35577774363559445)
            (0.07961694087661765,0.3870442480552611)
            (0.016362075491549857,0.35515266240555105)
            (0.07973044652843524,0.38614682319936144)
            (0.016387230497245664,0.3541804112111235)
            (0.009121145003794328,0.34986152880397997)
            (0.016417618221841276,0.3536737307849584)
            (0.009140249504062076,0.34972454723343827)
            (0.016443990815512902,0.352818881173929)
            (0.00915272977124856,0.3484754968148948)
            (0.02239513554436045,0.35380836844247787)
            (0.00916820450632677,0.34773548870073495)
            (0.022431746022096705,0.35303514994686086)
            (0.010770320897749982,0.3471006400667709)
            (0.022462034113828827,0.35189453076037375)
            (0.009198479618195561,0.3461587717236641)
            (0.02250695568505172,0.3516184490910498)
            (0.010806296493854254,0.3456147402074909)
            (0.022545580471179393,0.3509748682336044)
            (0.010820643845876486,0.344390790234715)
            (0.02257777215442821,0.3499624891781291)
            (0.01083862989699616,0.34366211807712077)
            (0.02261775472449107,0.3494046716723576)
            (0.010860343073432754,0.34342984517067443)
            (0.03537781758408415,0.3534127449131588)
            (0.010879619482900766,0.3428757008871848)
            (0.03545080008031739,0.3532189612132039)
            (0.013168292860263737,0.34187062713770433)
            (0.03551191184791427,0.35263601936705535)
            (0.013195590374617157,0.34174593703840755)
            (0.035560930525539734,0.35166264213784826)
            (0.01321169708469955,0.3404592539119027)
            (0.08104900293443168,0.3710141282349971)
            (0.013236390753566895,0.34006656586760575)
            (0.0811332734900255,0.3698703952161464)
            (0.013253702234979743,0.33892079498339744)
            (0.035711843132328384,0.3489051561432733)
            (0.013271597199577425,0.3378449206319427)
            (0.03576348300318466,0.3480401342456782)
            (0.01329009342595266,0.3368388786908201)
            (0.08147027266842949,0.3674000205425537)
            (0.016829503607155974,0.33709302385073786)
            (0.08163867260515656,0.36719441111092965)
            (0.016856357822840794,0.3363825249029257)
            (0.081726495154819,0.3661141384279559)
            (0.016889436774898285,0.33614309709994)
            (0.009407160550589145,0.332292052405386)
            (0.0229924213998849,0.33728567332742787)
            (0.011048891941980873,0.3317241013329381)
            (0.03596304588224448,0.3420071387933997)
            (0.011065890823078624,0.3309516497255056)
            (0.036018592972322634,0.34130181775420304)
            (0.011090606502102812,0.3310925576054256)
            (0.03610309234891455,0.3414702402551196)
            (0.01343333631892203,0.33132910187277576)
            (0.0821316636691563,0.36044968221403156)
            (0.01345274131020335,0.3304619025939203)
            (0.08222269085717374,0.3594424375508599)
            (0.01702377775229177,0.33003834838025203)
            (0.0823143451590385,0.35844743140413)
            (0.01704450376123913,0.3289317996604752)
            (0.08249286809910089,0.3583613872158757)
            (0.017077737026292648,0.32871611837520653)
            (0.08258633669108223,0.3573917810425824)
            (0.017105804746638056,0.3281363543479616)
            (0.009530364616559997,0.3244358058856393)
            (0.02327600454612644,0.3290208487933107)
            (0.009546390637192712,0.3239040580979137)
            (0.023315809677686684,0.3285371058416151)
            (0.011205320871580784,0.32271371111083164)
            (0.02335641911169757,0.32809362142464593)
            (0.011225504297767799,0.3223454609538105)
            (0.036484081680083866,0.33187677109926694)
            (0.011242583516044477,0.32163960219164667)
            (0.036532975218057165,0.3310341192588689)
            (0.013606601305841471,0.3210994586855702)
            (0.03661323810132641,0.3310732100642201)
            (0.01362812223700088,0.32048644620529587)
            (0.08312449483423275,0.34958981823955365)
            (0.013650381449216724,0.31994000390038435)
            (0.08317736388968815,0.3482637951177602)
            (0.017275821072823643,0.31995458225066165)
            (0.0833221380982422,0.3478549721822199)
            (0.01730415986684159,0.3194321706421565)
            (0.00964434421372036,0.3159245978937582)
            (0.01733975834584693,0.3193851838301199)
            (0.009660115252665427,0.31539810075896996)
            (0.01736318850267579,0.3185453121395934)
            (0.009673187113287575,0.3145432061722365)
            (0.023611743913872572,0.31909820174625453)
            (0.009690428789017125,0.3142013261266813)
            (0.02365093979634199,0.3186226953964933)
            (0.011376146989767341,0.3134055343675168)
            (0.023690973050078622,0.3181860733245022)
            (0.011388023400130556,0.31222682888354775)
            (0.036983377066019174,0.3218598932656716)
            (0.013784248822358774,0.3120244721380761)
            (0.08384885610372854,0.3403407665517393)
            (0.01381859831194878,0.3124914829766369)
            (0.08404974073896108,0.34048724876673664)
            (0.017485147853424393,0.3124656505495852)
            (0.08405959584670368,0.33882025639687635)
            (0.017499824998186385,0.31113406495116835)
            (0.08421484261336569,0.3385352475440988)
            (0.01752909849573656,0.31070419361948837)
            (0.009767670555248997,0.3067572854644353)
            (0.01755919680007689,0.31032547240638175)
            (0.009783665074150344,0.30629527727288575)
            (0.023876090635485802,0.31107042018373793)
            (0.011486169321591593,0.30570447650977783)
            (0.023922718697565397,0.31093868218477955)
            (0.009814237094327515,0.3052155508806568)
            (0.023929491701589416,0.3091281394020898)
            (0.009828791401582014,0.30459688809646174)
            (0.023977861221662664,0.30907166940586667)
            (0.011536775076673476,0.3038110659678555)
            (0.0374416024366063,0.3134471946712258)
            (0.013960059530104455,0.3034415788309939)
            (0.08463744547143152,0.33045822073269715)
            (0.013974991952393918,0.3024173527938104)
            (0.03752146585456989,0.3115354980872267)
            (0.014002125760408185,0.30230958358563415)
            (0.08486454153811923,0.3291723909028054)
            (0.017712805352154314,0.3022663928746576)
            (0.009877908787924659,0.29899116024200734)
            (0.01775037651605301,0.30233903254645744)
            (0.009897089457535166,0.2988987942166309)
            (0.02412913569156636,0.30305918960088546)
            (0.009909083987217716,0.29803998871617365)
            (0.024140567529241836,0.30153642700804023)
            (0.009921837600940056,0.29726742379017085)
            (0.02418539233821342,0.3013452821317108)
            (0.009935364593908412,0.2965809345281878)
            (0.024231169995003347,0.3011911122261014)
            (0.011655094789679403,0.2953455402362494)
            (0.037777823733753366,0.30450048982317435)
            (0.014109532487023933,0.2955807026614956)
            (0.03785221473771581,0.3044033443860451)
            (0.014137495392916602,0.29553782228827596)
            (0.08544284024948916,0.32125707262231107)
            (0.017875693918474773,0.2951941919011769)
            (0.009972261236855446,0.29212016094881416)
            (0.024300264205115798,0.2961731102835384)
            (0.009989723868857409,0.29185984402083587)
            (0.02435057532903544,0.29619950170881526)
            (0.011720690457981834,0.2908752619008097)
            (0.037968979280048255,0.2998647190064388)
            (0.01418359542026687,0.29080917019509095)
            (0.038048401285092105,0.2998866401015379)
            (0.014203271881150309,0.29020632067699387)
            (0.08573656558650139,0.31591572076013263)
            (0.017971619129774838,0.2906617395965369)
            (0.010028969060920155,0.2877970182755989)
            (0.018004815413313932,0.290502868480731)
            (0.010041816921952539,0.2870972057845542)
            (0.02446530517309969,0.29121932175797355)
            (0.011779947535270095,0.2860495046063615)
            (0.0244976640105072,0.290589057163732)
            (0.01006997822173707,0.2859467531403291)
            (0.0245309010862682,0.2899937799845039)
            (0.01180596296718005,0.28435645729456815)
            (0.03820885564127349,0.2930208416808424)
            (0.011833715141197014,0.2846948663557185)
            (0.03827529585559921,0.29276490055308113)
            (0.014305410280385013,0.2837533766045721)
            (0.08613696769019176,0.3086123277229737)
            (0.018094966179005433,0.2840347238310666)
            (0.0863278474917915,0.3086811173901961)
            (0.018125807990340033,0.283769657144546)
            (0.010113627345197674,0.2806277784364817)
            (0.02463639871779111,0.2849172574075599)
            (0.011865980965172485,0.2798366781144462)
            (0.03838508308243013,0.28843204171259823)
            (0.011892807076152095,0.28009334249922707)
            (0.03843536084501442,0.2878471663090682)
            (0.014371349056807628,0.27890563936560114)
            (0.03850781441606928,0.28772812549704363)
            (0.014395365024994443,0.27862866725334934)
            (0.08654532642270313,0.3031047913401076)
            (0.014420308395462919,0.27840919305606476)
            (0.08662581962074535,0.30230257352338685)
            (0.018231340042386794,0.27835776183213534)
            (0.08670717187178076,0.30151110894986344)
            (0.018250269218757668,0.27754139398209543)
            (0.010187502185325409,0.2746702421329985)
            (0.02478320619784429,0.27809369631741454)
            (0.011946817206033038,0.27354441673479857)
            (0.03862639643438141,0.28214362839547974)
            (0.011968504934698787,0.2734139083360595)
            (0.024860734550600373,0.2773855922705905)
            (0.011979228377460654,0.272482176380028)
            (0.03869629845233034,0.280417417755517)
            (0.014480802327113138,0.2717558376594616)
            (0.03875486197178933,0.28003199558591285)
            (0.014512210379505197,0.27193129076997796)
            (0.08690608423234474,0.29463034781777186)
            (0.018333961395406467,0.2713955762220632)
            (0.010236310880968274,0.26856518394424456)
            (0.024919532739757985,0.2728527350309145)
            (0.010257746713907993,0.26869015917340133)
            (0.02495664525305,0.2724609403208054)
            (0.012033228740239826,0.2679541487064801)
            (0.03883985145946243,0.2755894418228816)
            (0.014549732195049292,0.2675192544322964)
            (0.03892632339013295,0.2757586669509786)
            (0.014578413043104371,0.2675354998500117)
            (0.00896633044499968,0.26564823820740147)
            (0.025018270317270584,0.26972058883093597)
            (0.010300480079979631,0.2656147269411075)
            (0.03898681289911848,0.27393122685121796)
            (0.014600045915063944,0.2655479481990637)
            (0.008978106333382625,0.26348806818785825)
            (0.025044598602524646,0.2674670243366433)
            (0.01207701665961333,0.26289492503361295)
            (0.08730276013124795,0.2868156298276502)
            (0.018458604407124928,0.2641947499997278)
            (0.010311980127519594,0.2617138311421869)
            (0.02511703757675672,0.26666480538188997)
            (0.012105707441272132,0.2616757198369174)
            (0.08742460263284163,0.28508241058973843)
            (0.01849328417556206,0.2626064560714884)
            (0.01032734328376175,0.25978104252805645)
            (0.03906788328758242,0.2681658811997959)
            (0.014648856799954351,0.26042745744987283)
            (0.009010517256501581,0.2585150255165075)
            (0.025138402780515493,0.2628309391239645)
            (0.012129183249261223,0.2585827898895609)
            (0.03918804880087056,0.26752698631100863)
            (0.014690679255276288,0.259628798002825)
            (0.009034514936546646,0.25756313808691617)
            (0.02519078297183195,0.26146298876392154)
            (0.012146865601946626,0.25669397015458567)
            (0.03923881625970925,0.2656284500108997)
            (0.014711638172402794,0.25772752282900513)
            (0.009047447355150026,0.2556427732477388)
            (0.025216815200827785,0.2593361698169357)
            (0.012168069933371113,0.2550584813617137)
            (0.03929274304023058,0.2638120892208102)
            (0.012197220688301176,0.2554299330955081)
            (0.08787635065033673,0.27808057484625415)
            (0.018636404281259778,0.25662882354541616)
            (0.010413141928210462,0.25415956294559644)
            (0.03932461114148099,0.2616288214281823)
            (0.014755588704491878,0.2541145698344194)
            (0.00907898140608922,0.2523762270573587)
            (0.025309398683343438,0.25633978252347817)
            (0.012221522143887489,0.25254207058866796)
            (0.08791254609247558,0.2746096823334835)
            (0.01866817562815327,0.2535898794532809)
            (0.01042967075747955,0.2509684618783422)
            (0.03939056377133679,0.2587299263887833)
            (0.0147740585477201,0.2507416233102411)
            (0.009090234303877173,0.24894407871370258)
            (0.018704842961988124,0.2522099305619351)
            (0.010451127202457106,0.24964078337751044)
            (0.039482017570780764,0.2576468527900772)
            (0.014819976950912922,0.2502142649401554)
            (0.009119735486418036,0.24852697472394342)
            (0.025414641789611826,0.2524000629546005)
            (0.01227043999873148,0.24838342903942026)
            (0.08809751473864162,0.269812290235176)
            (0.018726935020126657,0.2489021970082463)
            (0.010462748992467364,0.24621613847946186)
            (0.039481010323641444,0.2537004788732186)
            (0.014824998528274753,0.24628867875507565)
            (0.00912327198874378,0.24457634635119188)
            (0.025410952345699966,0.24827020238641534)
            (0.010487410200475068,0.2451653875323189)
            (0.03958190039007393,0.25281720519107725)
            (0.014871861089413184,0.24582986927206169)
            (0.009151798729764094,0.24409986290609442)
            (0.02549422472968175,0.24788552109049344)
            (0.012305595683398557,0.24355709694442773)
            (0.08822636142659691,0.2647807593903548)
            (0.018784582118506945,0.2443408280568824)
            (0.010493570271916122,0.24148767023668424)
            (0.0395635536852619,0.24871597870901613)
            (0.01487139783917682,0.24177718228003098)
            (0.009152262583018465,0.24004594735528656)
            (0.025485501235905546,0.24375770542361913)
            (0.012313194335107748,0.23997759544669248)
            (0.08820754132556294,0.2612090611842325)
            (0.01880347060791311,0.24110990789665412)
            (0.009179546096542668,0.23949498678718623)
            (0.02556244014559943,0.2432258356401032)
            (0.012348535819157848,0.23935299317265374)
            (0.08822102257955114,0.2590341316887517)
            (0.018828535348526562,0.23944693542289786)
            (0.010521605838139055,0.23675177794141083)
            (0.03966600670874708,0.2442190062888678)
            (0.01491253560572518,0.23718497131200722)
            (0.08846098427659999,0.25832845601697274)
            (0.018882216807191956,0.23882413188099416)
            (0.010552869713544938,0.2362178433912318)
            (0.03973019063774687,0.24282549552834892)
            (0.01493164729349311,0.23551439430014748)
            (0.00919046499180772,0.23379946896420664)
            (0.025582912772386748,0.23751926088032893)
            (0.01236766967443202,0.23398724171892504)
            (0.08830025986166243,0.25399991148333506)
            (0.018869927308828048,0.23464510409982783)
            (0.010553146251718428,0.23241674724101632)
            (0.03976107234875718,0.23975231429533678)
            (0.014957602068422608,0.23293094518020285)
            (0.00920698445905394,0.23122970711008803)
            (0.025615457670357302,0.2347078044892833)
            (0.012386928017282911,0.2312895341829105)
            (0.08836978469153291,0.2511869749976328)
            (0.014996487300653505,0.2321831072848035)
            (0.00922492462394094,0.2300480501370098)
            (0.02565977092174747,0.23342067205982456)
            (0.01241012536369096,0.23007159478889774)
            (0.08847129678796237,0.2496764031981472)
            (0.018934602398133837,0.23080296759288216)
            (0.010588235342107791,0.22845303943392142)
            (0.039878144366593045,0.23575903919859245)
            (0.015006715214257024,0.22899450856492368)
            (0.009237992914512412,0.2273131970592485)
            (0.025706346755015777,0.23103536432055935)
            (0.012427326273463248,0.22735286491364498)
            (0.08855134322676102,0.24700232121358065)
            (0.018969380898366132,0.22842144696619732)
            (0.010611276913955229,0.2262585015577948)
            (0.03992919875911396,0.23313653436180432)
            (0.01503564702230536,0.2266708401846406)
            (0.009259955283206835,0.22525920782766112)
            (0.025742914507397456,0.22845769292605822)
            (0.012444701284012672,0.22470236036164862)
            (0.08847728058305712,0.2434554161410046)
            (0.0189723180961143,0.22505012526959675)
            (0.010614124089923608,0.22289880435546958)
            (0.0399260988935302,0.22977863398590248)
            (0.015030999739138802,0.2230045939587867)
            (0.009259177847310977,0.2216857759973382)
            (0.0257688944957251,0.22568513371377733)
            (0.012453394074868,0.22167528846788603)
            (0.08848670584943051,0.24046788633022415)
            (0.01899698570819956,0.2224538493699095)
            (0.010625525284262404,0.22012423821888552)
            (0.03996088062838352,0.22703619763528102)
            (0.015056056425475998,0.22063499272913462)
            (0.08876929860561378,0.2401134795633409)
            (0.025764155084562698,0.2222709478090555)
            (0.010660871556812076,0.21991328648336134)
            (0.04006288132592226,0.22635033017439593)
            (0.015092488300157378,0.21987128549606702)
            (0.009294811707775692,0.2183775039346878)
            (0.025837345012740646,0.22176100263658347)
            (0.012505575726638669,0.2186122299369662)
            (0.08870752075340309,0.2367828722943978)
            (0.019076874217765532,0.21944667512541355)
            (0.010672487018293094,0.21722180156616339)
            (0.040112008425027906,0.22387877505675738)
            (0.015110927701654587,0.2173036088661235)
            (0.0093046979581025,0.21568932197924764)
            (0.025846373184218306,0.21875352273704862)
            (0.012511078753394439,0.2155814488668507)
            (0.08864864663323724,0.2335327651032673)
            (0.01908278535102841,0.21639589936668127)
            (0.010677511645180285,0.21422156737482656)
            (0.04010360275526658,0.2206663457803218)
            (0.015115653375179216,0.2142595512441535)
            (0.009310073496945735,0.21277282476069195)
            (0.025863390357627674,0.2159872487903062)
            (0.01251600113941198,0.212595620269991)
            (0.08859302015910349,0.23036259182651225)
            (0.019111839000592164,0.21410790715798111)
            (0.010691535476988518,0.21178440343198748)
            (0.04013534634438499,0.21806385719085417)
            (0.01514067680294572,0.212055854370563)
            (0.009324621270314302,0.2104976043739226)
            (0.025909577198309882,0.21390368653564315)
            (0.012539448524815366,0.21052767078932125)
            (0.08871467043819094,0.22822562324969076)
            (0.019120186946250135,0.21125416491140406)
            (0.010706835950225894,0.20946550975223527)
            (0.04017521071453032,0.21561890680477644)
            (0.015151606595710253,0.2093679370939818)
            (0.009334517851568988,0.20798082272549162)
            (0.02592310950378265,0.2111679150430739)
            (0.012553102644710715,0.2080552458524018)
            (0.08858098955550786,0.22473613072639534)
            (0.019121935746186293,0.20827384888622782)
            (0.010706786202116332,0.2063829571006544)
            (0.040154284141309025,0.2124300384834693)
            (0.015147588025422964,0.20619294239695124)
            (0.00933942568068497,0.20521649406373793)
            (0.025923699142615497,0.20822249682484964)
            (0.012546412907538034,0.2047360055806313)
            (0.08853837432503743,0.22180175689623258)
            (0.019132294832294536,0.2056049501711304)
            (0.01070737965465464,0.20340847274408738)
            (0.040139997699334524,0.2093966876723845)
            (0.015164560140148678,0.20384520388440006)
            (0.00933898115184488,0.20219906729364404)
            (0.02593250840975515,0.20550897876583815)
            (0.012558684831517817,0.20231928888908207)
            (0.08850035610227933,0.2189448227351494)
            (0.019135825704604793,0.202803547150179)
            (0.010717256216178066,0.20097338438311796)
            (0.04016866459501684,0.2069660520165718)
            (0.015178637437490705,0.20144177300751967)
            (0.009355455087949582,0.2002324918624973)
            (0.025949967698938706,0.20302465769688163)
            (0.01257028958709545,0.1999231950593188)
            (0.088558968505883,0.21664017247149192)
            (0.025890555096223827,0.20092002995578925)
            (0.012541656050867458,0.19776836549575505)
            (0.08818056234108286,0.2138302500014713)
            (0.01911651152920751,0.1985164375913487)
            (0.010710203718155443,0.19680828202094286)
            (0.04008590057234819,0.20231675731452908)
            (0.01514842005692487,0.19663635742125096)
            (0.00934167270220608,0.19564556495248167)
            (0.02589631779925895,0.19829634200359875)
            (0.012555186900293978,0.19553937096642768)
            (0.08824448320620962,0.21162692413038117)
            (0.0191409583123094,0.19642097159015606)
            (0.010715818128305235,0.19429896466290247)
            (0.04013332535035666,0.20023768943705714)
            (0.015197555360577614,0.19554842092610977)
            (0.009365784551357302,0.1942116408860265)
            (0.04008872852535839,0.19883181072716122)
            (0.015159592632456705,0.19337310886954145)
            (0.009360324090199768,0.1929945674341788)
            (0.025949015159690836,0.1957335679364965)
            (0.0125779552278958,0.19282432898292393)
            (0.08821548619087824,0.20817317133594027)
            (0.019149560116132457,0.19306403727886204)
            (0.010729446036535719,0.19132433540373806)
            (0.040148052541706135,0.19694938271023393)
            (0.015182668980786511,0.19146456543839452)
            (0.00935809119534672,0.1901719523818038)
            (0.0259530108486805,0.19318604232643383)
            (0.012582173263025102,0.19032103249837817)
            (0.08820084598930492,0.20566959361025386)
            (0.025876822455135996,0.19091812832822608)
            (0.01256358621221012,0.18871326034151611)
            (0.088003698277369,0.20390576913020664)
            (0.019175101849340445,0.1902271246499684)
            (0.012556987504143113,0.18758958160367725)
            (0.08790278930301393,0.20262380798462434)
            (0.019153791610384368,0.18883260788035833)
            (0.010736407916820762,0.18725248241127296)
            (0.04013940853594241,0.1926459742376852)
            (0.019115664096774135,0.18703426879990628)
            (0.0107219951479028,0.1857386053969522)
            (0.040061852116613825,0.19094217701381294)
            (0.015177445969404424,0.18611852558671566)
            (0.009358420246627482,0.18496847275085374)
            (0.025915313522707022,0.1874244567819696)
            (0.012575057411518717,0.18487740195512448)
            (0.08789456176068372,0.1994666217983819)
            (0.0191656860881002,0.18576088686865413)
            (0.01074280675639383,0.18413286459223507)
            (0.08759581531826978,0.1972847151578641)
            (0.019113098414173937,0.18365480497932396)
            (0.010712945693909888,0.18197568664473404)
            (0.039993704668015204,0.1869635949553753)
            (0.015176769863140418,0.18276945347122026)
            (0.009369828194335727,0.18219109917562004)
            (0.040039238848445596,0.1866750387850543)
            (0.015179321752613465,0.18203012898101917)
            (0.00936268950606017,0.18100463847701864)
            (0.02593148230269609,0.18364434716499173)
            (0.01257990618763306,0.18092236596399938)
            (0.08780102938514275,0.19522965118671617)
            (0.025861994189391543,0.18164529469463575)
            (0.012548821410720414,0.17897376402441384)
            (0.08749977112785767,0.19309088767562557)
            (0.01911576656916938,0.1796999027124335)
            (0.01071657816832785,0.17807153342500234)
            (0.04007095059589404,0.1838988278903233)
            (0.01908613590186055,0.1782202535371631)
            (0.010712616622321171,0.17710758721601413)
            (0.039957459070193484,0.18191391970538112)
            (0.015165423948496792,0.17761336532218033)
            (0.009351777724235366,0.17643595325997558)
            (0.04005171596057288,0.18215984320158718)
            (0.019085567335291792,0.17665581790066748)
            (0.010697701468170338,0.1749102916458395)
            (0.08731124201313575,0.1893167393011187)
            (0.01909637617723885,0.1761358781938125)
            (0.010707347563091949,0.17453696520340004)
            (0.08731725770862664,0.1886271242361653)
            (0.019127331681350467,0.17607940092155255)
            (0.010728584116041169,0.1746466042846459)
            (0.00827334269363265,0.17286546352435447)
            (0.025883948705524965,0.17661698255281097)
            (0.012562302176785079,0.1739753230135316)
            (0.009320038636932287,0.17181923284536324)
            (0.03985446983579728,0.1771004938232135)
            (0.015134116541917495,0.17285710174414742)
            (0.010680800116846864,0.17115517019709642)
            (0.08702520355036844,0.18520366802404878)
            (0.019074788377967066,0.17262599911137338)
            (0.010695251097699624,0.17099080939279343)
            (0.08703376584247216,0.18454520678593908)
            (0.019091443174239903,0.17225558413464215)
            (0.010710979196104314,0.1708783143268157)
            (0.08714937091392784,0.18436059584904912)
            (0.019109361054414124,0.17191468432682344)
            (0.01252433719890769,0.16965586346955674)
            (0.008271071171306129,0.16896989266909496)
            (0.03975237343606717,0.1731746157831246)
            (0.01509473210946939,0.16878421931816248)
            (0.009314440546235904,0.1678302349313985)
            (0.039816127004646616,0.1731098064269259)
            (0.015130059100193324,0.16903941765307892)
            (0.009333739352221902,0.1679783223666277)
            (0.08664781805792354,0.18012729443460093)
            (0.019052419464128133,0.16848056478916001)
            (0.010700663100507445,0.16751463064895977)
            (0.0868756374447506,0.1804360218977777)
            (0.02571168611438088,0.1680086153327433)
            (0.012490627996883084,0.16562443850029696)
            (0.008258957533515299,0.16542682199680242)
            (0.02579082075418147,0.16854729156541345)
            (0.012526978331782443,0.16611498833417912)
            (0.009295090197352607,0.16407742237742318)
            (0.039732226350136395,0.16948408771022913)
            (0.018983714106232213,0.16488720085829295)
            (0.010672065100814076,0.16424966969955745)
            (0.008238688740895608,0.16298596798171444)
            (0.02570387692875776,0.16579926289728944)
            (0.012486732817591845,0.16338194734556621)
            (0.008255851525781708,0.1631376275900894)
            (0.02573153138586373,0.16553748302942142)
            (0.012514071520932658,0.16357311316835574)
            (0.00826577833328503,0.1629287157910835)
            (0.03958817159088287,0.16604777145964483)
            (0.015052028854865946,0.16198072102181618)
            (0.009294403851214902,0.1612510604609535)
            (0.03966248767436334,0.16609593068817763)
            (0.01508210102918132,0.16209174024950676)
            (0.010638072115269043,0.16018386108226484)
            (0.08621724016370866,0.17306297048253794)
            (0.01898463453316426,0.161481895489545)
            (0.010657955685959909,0.16024690016078266)
            (0.0862356457070672,0.17250244008524013)
            (0.025627472442946463,0.16126001200478904)
            (0.012477342532214391,0.15965234931846606)
            (0.008248795774855886,0.1593356500404709)
            (0.039481817442510996,0.1624030031450579)
            (0.015017220408088,0.15837814391248206)
            (0.009263451325168273,0.15721746198718725)
            (0.039515322760626706,0.16207119540936862)
            (0.015019580789829262,0.1577782457028447)
            (0.009278691577050429,0.1571946647173392)
            (0.039550188125672354,0.1617533075310006)
            (0.018892666137855257,0.15696839809627283)
            (0.010635825610624702,0.156750705980043)
            (0.08598061539414403,0.16895273373156544)
            (0.025537818314007036,0.15733267896587175)
            (0.012458626528015054,0.15641259123365975)
            (0.0082330655494998,0.15591215117152768)
            (0.025635407447449597,0.15811362197056217)
            (0.014983703966395156,0.15491715032233258)
            (0.009251141106795353,0.15408367639113554)
            (0.03942778950898256,0.15871437452504453)
            (0.018860757143870713,0.15441414800997047)
            (0.01060213055729888,0.1535882892779937)
            (0.08547887368648187,0.16511185385000154)
            (0.018902802475019586,0.15460646677047693)
            (0.010608974291637284,0.15319234033872053)
            (0.008183798388582053,0.15169004142516465)
            (0.025523463836450173,0.15459853379483615)
            (0.01494068970440983,0.15194893591835734)
            (0.009233998683842939,0.1514722576840232)
            (0.03936007950234858,0.15623803610176681)
            (0.018816999292442294,0.15168758465802887)
            (0.010602625017237256,0.15170218203805422)
            (0.008181004566082088,0.15030519994531036)
            (0.02546291356542785,0.15250532396552957)
            (0.012395780645908891,0.15069392241960358)
            (0.008209290135688796,0.15095939951189202)
            (0.039206805835951264,0.153653432941917)
            (0.014942302755935355,0.1501313873467986)
            (0.009248789826209688,0.15018801370374765)
            (0.08502757242454936,0.16039372313777345)
            (0.018827481926536938,0.15005085367341237)
            (0.012350464683318548,0.1481402238485214)
            (0.008167479989735627,0.14784769260488087)
            (0.025486114399534784,0.15100609297160766)
            (0.014920434807545324,0.14838843704478122)
            (0.009222681639960567,0.14792683716258928)
            (0.08461290725586279,0.15765429859199342)
            (0.018795999646848065,0.1482523127269179)
            (0.010559209050332898,0.14713081785859558)
            (0.08499860943699492,0.15855959334036945)
            (0.025343119872764837,0.14785210100040985)
            (0.012363245608368413,0.14670433981676123)
            (0.009179502245241354,0.14505102732392222)
            (0.03905461666965413,0.14937837916023267)
            (0.014922939393265338,0.14665328522552595)
            (0.010532707040030065,0.14504825995638662)
            (0.08482502078815488,0.15676813537409223)
            (0.0253272503613218,0.14647163961386225)
            (0.012329230359569105,0.14455531096085703)
            (0.008163504235772523,0.1446720777512675)
            (0.0389099837676212,0.1469982448866842)
            (0.014859119096352891,0.1439924323900354)
            (0.009188503000483805,0.1436301463735083)
            (0.03906480558225378,0.1477463033153634)
            (0.01869060449082402,0.14339258730983345)
            (0.010520589097323107,0.1428957937288759)
            (0.08444700423688287,0.15368605703044103)
            (0.025280475722512217,0.14413000892819705)
            (0.012331424947979584,0.1428767553428823)
            (0.009167933776367296,0.14169990009947037)
            (0.038976472567899455,0.1458724271898643)
            (0.018651213131460297,0.14155350203311604)
            (0.0105059944527742,0.14127440024658836)
            (0.08427703546480697,0.15196930671330436)
            (0.025179959849872917,0.14169229003102576)
            (0.012294071150939848,0.14070843125041918)
            (0.009129733912480882,0.13915454187982218)
            (0.03878896473997239,0.14320629227988346)
            (0.014790174546115047,0.1395927299936948)
            (0.009151714862128098,0.1394010104246249)
            (0.08349367748624176,0.14804752880190827)
            (0.018635763110439997,0.13961425620166648)
            (0.012230487854304523,0.13787456071306814)
            (0.008099460701444615,0.1379745079140895)
            (0.03860264637748463,0.14060123650352263)
            (0.01479685170580205,0.13863824215216763)
            (0.009143411358471937,0.13798691900832727)
            (0.08357139099826172,0.14728422393914803)
            (0.025053749888368573,0.1378984170461853)
            (0.01223273450893341,0.13684398726686123)
            (0.009089704944056042,0.1355115350005803)
            (0.038574846445517876,0.1393165370836131)
            (0.01475237732508342,0.13657343423374976)
            (0.009128752384292898,0.13636475879559118)
            (0.08315473704350895,0.14476942428047884)
            (0.018608575750333207,0.13697189432349388)
            (0.012209041249650715,0.13514327187235298)
            (0.008087267902369761,0.13529730720977115)
            (0.03855155759640872,0.13808325028863389)
            (0.01848987659574082,0.13441916091115602)
            (0.010418073416655991,0.13411907347875837)
            (0.008041224007854328,0.13293356205309564)
            (0.025010315356867974,0.13524720362905795)
            (0.014655480034017386,0.132901138442723)
            (0.00908123574752351,0.13308413704340097)
            (0.038532875856318934,0.13690084161328908)
            (0.01849751484363289,0.13350740388813437)
            (0.012142890378926874,0.1318565334305826)
            (0.008045239089405194,0.1320442919491387)
            (0.038284697998718704,0.13444851042138217)
            (0.014679851733148239,0.13238317707139835)
            (0.010361343345615967,0.13084217214337307)
            (0.08274380135083713,0.14083057283516517)
            (0.024871823893231098,0.13201637727732204)
            (0.012147186227166954,0.13093935681962568)
            (0.008033720768166355,0.13056274994563413)
            (0.038217264640674,0.13292863633484472)
            (0.014651382559133615,0.13076312106608465)
            (0.010338451983893038,0.12914775198727357)
            (0.0824552627784493,0.13886445304675496)
            (0.024829546258832116,0.13050789852900954)
            (0.012140718092099347,0.1297613109508078)
            (0.009013903940567388,0.12821657472966722)
            (0.03831713490896005,0.13270573531581428)
            (0.018365114488874654,0.1287993356723224)
            (0.010362062719899378,0.12883671329177615)
            (0.007999576085005905,0.127741770194297)
            (0.0380140384705084,0.1299173760430932)
            (0.01459791842377025,0.12815873962566104)
            (0.010299532313817208,0.1265239805754567)
            (0.08182864764092519,0.1353175587911859)
            (0.018365393781931555,0.1278220145944949)
            (0.0120340737228275,0.12564261832847792)
            (0.007990250286064043,0.1264025009621302)
            (0.037955923709489914,0.12852652644068968)
            (0.014581515537739715,0.12684527253128536)
            (0.010289182592320522,0.12525440673819685)
            (0.08193321338824258,0.13473333540597246)
            (0.024673815259961897,0.12624836416234275)
            (0.012073322953822378,0.1256306061243261)
            (0.008977703786502271,0.12456850976325716)
            (0.03801350217086606,0.12800840451233444)
            (0.0182603586766765,0.12471577711101958)
            (0.010298290268831056,0.12455122366120888)
            (0.00795345857350372,0.12359270135560714)
            (0.03776469651354927,0.12571295463395063)
            (0.014505642813846845,0.12389194539566044)
            (0.010240741485113843,0.12246064933643498)
            (0.08130835778839855,0.13129899663706454)
            (0.024564733790319187,0.12359296912428508)
            (0.012017526337190582,0.12286337025117804)
            (0.0089418077945109,0.12198958417399701)
            (0.08083337634084731,0.12930920101239538)
            (0.018216805530651255,0.12263653697469688)
            (0.01195042448884712,0.12081700133477129)
            (0.007939166703770328,0.12166111472210082)
            (0.037694223972540276,0.12383241758284484)
            (0.018108507010736057,0.12052385377164329)
            (0.010232404871187976,0.12083625602969451)
            (0.007888692373991917,0.11940242728376653)
            (0.02453708582428711,0.12190853809434234)
            (0.014399631754930779,0.11998116054867368)
            (0.010164276422460303,0.11852515459846383)
            (0.08074051300167695,0.12769216485885213)
            (0.02438546622661944,0.11977707324006849)
            (0.011960074512716426,0.11967358901711347)
            (0.008886427187120611,0.11841516683971627)
            (0.08012651082319475,0.12531293060287213)
            (0.018105368756196956,0.11912962231026528)
            (0.011879650596001174,0.11738063874064891)
            (0.007890089099354024,0.118095473231466)
            (0.03744319196174215,0.12027557216374102)
            (0.01436897771704081,0.11805548749965443)
            (0.010156837200122268,0.11698943364411578)
            (0.08038560428378351,0.12527564557021226)
            (0.02429811455882909,0.11750809735472022)
            (0.014269529875604302,0.11575979002012504)
            (0.008864760334872946,0.11641662639761205)
            (0.0797677749442165,0.12292517823154582)
            (0.018033734907909327,0.11674904713928642)
            (0.011852823116597763,0.11546308505434434)
            (0.008812495636538244,0.11440293860042586)
            (0.0373368978118531,0.11824429286588585)
            (0.017957952940755344,0.11521238921426137)
            (0.01179349801814913,0.1137155987333776)
            (0.007838688297597353,0.11457059802151912)
            (0.03708785975616871,0.1161183788469702)
            (0.014275023193674533,0.1145729386375929)
            (0.010085966268541744,0.1133994635589673)
            (0.0077853965821802875,0.11235485767232926)
            (0.024185190331440166,0.11459702487592636)
            (0.0142004993395867,0.11279547753208748)
            (0.008819693424222388,0.11333622655946907)
            (0.07920410963544391,0.11955543614186277)
            (0.024037381869075034,0.11263181762749362)
            (0.011782117174990956,0.11220403900053216)
            (0.008758630464384187,0.11112194965558983)
            (0.07871609215961603,0.11768243985305556)
            (0.017883103971557113,0.1124582387252348)
            (0.011745076783701208,0.11098756226481653)
            (0.008738397070599237,0.11012261285298566)
            (0.03692262465111582,0.11336440768143773)
            (0.01778410645256858,0.11065447341864834)
            (0.010050765085034436,0.11082968114563398)
            (0.007759569157235268,0.10984570148326994)
            (0.03667313448553846,0.11131720521898912)
            (0.014129868232791408,0.10989080904682041)
            (0.009979553211804463,0.10863923969716441)
            (0.0787870587679722,0.11671360759974553)
            (0.023907590045167095,0.10968176952272476)
            (0.01403777866266573,0.1078806214768822)
            (0.00873941907221808,0.10893312414496478)
            (0.07829650697274014,0.11487414209398826)
            (0.023800781907061898,0.10820859112936485)
            (0.011699624371661544,0.10839944565349856)
            (0.008697306690891603,0.10733852570294419)
            (0.07780343158011706,0.11304922653597499)
            (0.017733311619337215,0.1083516594448008)
            (0.01165012240995556,0.106967295041586)
            (0.008669877091276807,0.10617531719327782)
            (0.07759282275666605,0.11206206303759206)
            (0.01769549245494326,0.10744326517037751)
            (0.011620113382014295,0.10595503181597457)
            (0.008643624184710735,0.10505722880042424)
            (0.07738216698868612,0.11108256748920974)
            (0.01763018327686071,0.1061723507182235)
            (0.011591270639080936,0.1049764515647791)
            (0.008618568831745221,0.10398375864006441)
            (0.03645966190709685,0.10761416414615067)
            (0.01756568069178526,0.10492646608143419)
            (0.011544842984422089,0.10365034359424076)
            (0.008594731267893157,0.10295441608577584)
            (0.036335105036851834,0.10644968814979679)
            (0.0175020056243844,0.10370537094755475)
            (0.011518291937739246,0.10273918183983782)
            (0.007652494632781855,0.10331614869603703)
            (0.036148537831834734,0.10491019709180331)
            (0.017439178709405298,0.10250882542945247)
            (0.009872556430545541,0.10294513558501188)
            (0.007626537526483023,0.10214719477964074)
            (0.035961664237319134,0.10338783274077454)
            (0.017377220292104294,0.10133659021963712)
            (0.009859185169075356,0.10225754867376477)
            (0.007614280944186241,0.10140468078755763)
            (0.03596370139041243,0.10303944206756326)
            (0.0173455840986658,0.10056653505905923)
            (0.00984715705295107,0.10160644424122817)
            (0.007603381661029582,0.1007088633505449)
            (0.03584071180032422,0.10193010976828076)
            (0.013848000814441697,0.10089995681167527)
            (0.009803862019694054,0.10023748838998257)
            (0.007568638101708458,0.09930872653367677)
            (0.03571815570976076,0.1008343290546768)
            (0.013812916518069351,0.09996957847962769)
            (0.009761594788742622,0.09890904739999928)
            (0.007535008998334035,0.09795927592430743)
            (0.023350364885277725,0.09975861690950717)
            (0.013732053194724968,0.09831546012081309)
            (0.009703824574886246,0.09724772284326594)
            (0.07622304588504823,0.10461682938115684)
            (0.02329402111205915,0.09888299051489369)
            (0.013722674400989574,0.09781558254448872)
            (0.009696874501406848,0.09674353174245921)
            (0.07601512722680509,0.1037063422006899)
            (0.023238683131895917,0.09802427731803834)
            (0.013667296961214753,0.09659406901702493)
            (0.00965793166570492,0.0955320779915681)
            (0.07565900981447177,0.10240224237480747)
            (0.023184366302041987,0.09718233146812535)
            (0.013636730169113483,0.0957731001227165)
            (0.009636922770289777,0.09472842339445482)
            (0.07545073165190144,0.10150747128003712)
            (0.023089769838863197,0.09598236679529618)
            (0.013559446991397965,0.09423776415831704)
            (0.008462010125488603,0.0955258069376058)
            (0.0752425487162646,0.100619924785062)
            (0.023078856548330355,0.09554816396314225)
            (0.013579299264291605,0.09420934791998396)
            (0.009615809278834942,0.09359551062605419)
            (0.007449797079691065,0.09344918987972547)
            (0.03507067242851262,0.0946602134096276)
            (0.016963586299454186,0.09273494713302047)
            (0.009632841610390144,0.09363242969685648)
            (0.007451352886649599,0.0931600863778714)
            (0.03501887727541708,0.09404010294062547)
            (0.016913190357256684,0.09180836340441825)
            (0.009600343058698215,0.09259948039255811)
            (0.0074280915273909785,0.09218100002765282)
            (0.034968190968218044,0.09343057574799754)
            (0.016894853484987617,0.09126973189558524)
            (0.009586194396019298,0.09196899461023583)
            (0.007406124146344164,0.09124748821748213)
            (0.034918625119236386,0.09283155478368692)
            (0.016908928214109657,0.09111691530126383)
            (0.011134097876716525,0.09026702837476908)
            (0.008303149630335946,0.08994873794973234)
            (0.07359521260033378,0.09472502091529754)
            (0.02262162030070393,0.08990846410099156)
            (0.011169059936474107,0.09057666154481647)
            (0.008332393676540886,0.09033622339867674)
            (0.07399605882332681,0.09544442765720647)
            (0.02270321146735032,0.09029835282104452)
            (0.013363597230491566,0.08903503049637433)
            (0.009465187996671624,0.08846751231367239)
            (0.007321268439872575,0.08799377917411008)
            (0.034709776686440784,0.09072574536471277)
            (0.01680378484903586,0.08894545668356008)
            (0.011080463973737877,0.08837158046030162)
            (0.008259276679392049,0.08796007491663621)
            (0.006567215536918593,0.08724744169222048)
            (0.03439508816181154,0.08869343330450616)
            (0.016665816379158642,0.08705599769628261)
            (0.010996535210859625,0.08659782303075489)
            (0.008201477296296783,0.08629707878492827)
            (0.006536947673391114,0.08605253130659746)
            (0.034214575967768425,0.0874167678114294)
            (0.016591645439643008,0.08591584586828918)
            (0.009442975664818156,0.08708717207124998)
            (0.007316081699110442,0.08693345062222602)
            (0.07301386461338098,0.09174805998281792)
            (0.02248769852271297,0.08724476963620843)
            (0.013244485852664306,0.08609186040349359)
            (0.009385361921097327,0.08561734332481426)
            (0.0072489774126806876,0.08487658367885842)
            (0.07218626238022685,0.08940577523587487)
            (0.022273060527982655,0.08516828465340001)
            (0.013129273025415998,0.08416804153429916)
            (0.00931083157519278,0.08383255762162141)
            (0.007210238247109289,0.08358367202823584)
            (0.034222515343477124,0.0865769665185954)
            (0.01660018856128413,0.08512530284395375)
            (0.010942100613890738,0.08447251320624953)
            (0.00815228179881557,0.08397485802533888)
            (0.00649077569216246,0.08353287253987736)
            (0.03397624061291816,0.08498285649675402)
            (0.016466194540359778,0.08335196363755845)
            (0.010842332622078746,0.0825050258206968)
            (0.008084760704584687,0.08216251926771884)
            (0.0064297660607396745,0.08152251993798061)
            (0.033660066862366264,0.08304857658105602)
            (0.016332349263114623,0.08160945353118765)
            (0.009291583677869803,0.08258724591739296)
            (0.007171170167455321,0.0817297823256048)
            (0.0710380901645048,0.08550298798930143)
            (0.021944156964167412,0.08137298072533752)
            (0.010836648228473784,0.08184289422794716)
            (0.008079256678492913,0.08147287713288674)
            (0.006436853839376512,0.08115587479204195)
            (0.033652655846128546,0.0824553202574052)
            (0.016328544672439188,0.08101173060938208)
            (0.010761183787598796,0.0803240693762149)
            (0.008015175331920242,0.07978314284886368)
            (0.006392145699982308,0.07964239670275453)
            (0.03333621969276211,0.0805670156261185)
            (0.016197149057432348,0.07933768167168188)
            (0.01068652307296262,0.07884110109305591)
            (0.007984038166866386,0.07883262151155326)
            (0.006348537467966318,0.07818185769344653)
            (0.03315939960864981,0.0794088025911504)
            (0.01609921917564158,0.07804000633757682)
            (0.010634401893768877,0.07773862257131361)
            (0.00793809024310598,0.07757505765728454)
            (0.006331716733375716,0.0774604876935851)
            (0.033053534995724686,0.07861671221981925)
            (0.01606869897660871,0.07745779897733962)
            (0.010605194920280349,0.07701081850186291)
            (0.007909481358027921,0.0767012904974996)
            (0.00630344551678011,0.07644073995601938)
            (0.032948487474862544,0.0778356898094512)
            (0.016006053152151936,0.07654883753186333)
            (0.010555432104542802,0.07596759967705133)
            (0.007882203671159195,0.07586440802645691)
            (0.006289440470017008,0.07580871961403157)
            (0.03277295198674582,0.07671641227738644)
            (0.015944482676400928,0.07566021655805633)
            (0.010528825642863806,0.0752954426881476)
            (0.007856274173369315,0.07506393670078892)
            (0.0062638983653591235,0.0748798128130082)
            (0.032740896665801864,0.07630647185348413)
            (0.015917775476235647,0.07513372000991796)
            (0.010503587452245028,0.07465008355938095)
            (0.00784811419189621,0.07463902981599115)
            (0.006252772449357241,0.07433495477912316)
            (0.0326383795597715,0.075558088605405)
            (0.015858556610798498,0.07428365193073488)
            (0.010457550498088252,0.07369213652588215)
            (0.007808525055531471,0.07357040363279359)
            (0.006230027077324896,0.07349452890630592)
            (0.0324645962553538,0.0744749215574951)
            (0.015800460493157892,0.07345325562078371)
            (0.010435005413645317,0.07310048239961467)
            (0.00778673678240968,0.07287646612929193)
            (0.0062086738127080906,0.07269819162450769)
            (0.03236356090606072,0.07374906681029558)
            (0.015743502919530653,0.07264230662994281)
            (0.010391498428837787,0.07219817591565392)
            (0.007749728956825847,0.07188167795429895)
            (0.006201952200528019,0.0722807252688316)
            (0.03233609605992537,0.07337672302722326)
            (0.015756334764762313,0.07252532609647848)
            (0.010416589971033115,0.07233099745888896)
            (0.007780746411863234,0.07226301130028175)
            (0.006196753969229625,0.07190441344015079)
            (0.03238284316311769,0.07335613574584601)
            (0.015736404373995136,0.072086916066796)
            (0.012372623497428329,0.0700841537143415)
            (0.00878410900426313,0.06989952690744751)
            (0.006808287465108735,0.069784053363546)
            (0.06703685228762407,0.07316421903284923)
            (0.020934650109059226,0.07046523948777292)
            (0.012354692752292526,0.06963237421863212)
            (0.008786799402017056,0.06971072828262025)
            (0.00682218283508119,0.06985727322549468)
            (0.06715836914508858,0.07319627300577174)
            (0.020915051366311305,0.0700927635048317)
            (0.012393242457424916,0.06986531027990783)
            (0.008791074644487338,0.06954976227844908)
            (0.00682275219890705,0.06963478776112268)
            (0.06711682396030491,0.072878201643615)
            (0.020944241963488187,0.07006728312469802)
            (0.012378422711212929,0.06945328156117121)
            (0.010147018184897877,0.0674438100377803)
            (0.007584191977547601,0.06745210174413205)
            (0.006056573916533699,0.06750134169357418)
            (0.031554262672325334,0.06860434020991639)
            (0.015391439114353542,0.06784289666607522)
            (0.010179991023015596,0.0676890786611471)
            (0.0076063810812128764,0.06765177289752176)
            (0.006085943579246998,0.06798358134461412)
            (0.03168210149238371,0.06895693111957792)
            (0.02048252220445428,0.0664055741059438)
            (0.012130420948494963,0.06606501957285776)
            (0.008617242701126163,0.06595323231813784)
            (0.006697611613669538,0.0662302327429375)
            (0.0658336800954723,0.0695009123602634)
            (0.020563825109110277,0.0667422157422279)
            (0.012203412729575718,0.06669583755678841)
            (0.00866700098510986,0.06655279958512192)
            (0.006719464536382903,0.06647500100032964)
            (0.06596181344251598,0.06955074079414193)
            (0.031046184416234218,0.0656915509692159)
            (0.015142441664358398,0.06488231628390999)
            (0.010010972949824852,0.06465149158587608)
            (0.0075108406225728,0.06517626405621807)
            (0.006020214275022987,0.06574120506871448)
            (0.06474953061111947,0.06684598797325103)
            (0.020297169071201188,0.06450765176179073)
            (0.012017192240781564,0.06411445266646902)
            (0.008533522451098034,0.06394298111382131)
            (0.006614704295512686,0.06383370809437523)
            (0.06471067099087625,0.06655990178440149)
            (0.020237785762645337,0.06390178219703394)
            (0.012038882641172397,0.06414897914024359)
            (0.009880579794825222,0.06244891890250237)
            (0.007378222696050139,0.06231327689146665)
            (0.005886321754712523,0.06221517050205655)
            (0.030542075311013786,0.06289289011555878)
            (0.014902326382665483,0.062104546179428746)
            (0.009899784311703692,0.06250150655075087)
            (0.007427668122359557,0.06300345949890845)
            (0.006514539555274922,0.0613663885779786)
            (0.06378979074945126,0.06430780642239152)
            (0.02002456043551969,0.06208910403545822)
            (0.011887558702149584,0.06203338335906877)
            (0.008482765910211555,0.062506352117128)
            (0.007320491807735159,0.0608692066708388)
            (0.00586893111544281,0.06141236450651682)
            (0.030591200780630594,0.06269618746913536)
            (0.014929118376633542,0.06193333409411139)
            (0.01171256051239005,0.05991242470490309)
            (0.008360637858859488,0.060398343547611644)
            (0.00651356234282729,0.060942224479638776)
            (0.06388801905522597,0.0641051050123393)
            (0.030119324018714897,0.060523595590244436)
            (0.014708123781515762,0.05981600882285476)
            (0.0097530336473175,0.05994723825308134)
            (0.0073217934472149205,0.06049186688659619)
            (0.0064208437665180165,0.058905529723311145)
            (0.06265758164190195,0.06150871073208879)
            (0.019711249799259603,0.05948790381075747)
            (0.01171188278679085,0.05951372311029693)
            (0.008363946443503816,0.06005279763675426)
            (0.007199816697687815,0.0581678003867836)
            (0.005747963317403675,0.058153338147130834)
            (0.029866941135520783,0.05910379716300899)
            (0.014596850903685501,0.05848291966043286)
            (0.009685679233915593,0.058683838416403684)
            (0.007240107372089518,0.05867159300637112)
            (0.006349438165405167,0.05713867950861832)
            (0.0620726972428194,0.060014164846715484)
            (0.019557041527670998,0.058141115976536914)
            (0.011630055970016373,0.058254093760505984)
            (0.009520635801309544,0.05639708601807887)
            (0.007156155647434661,0.05704325974737619)
            (0.005717035850078572,0.057110473895180695)
            (0.02977392342075148,0.05835131058664937)
            (0.01925490872150462,0.05610072993742332)
            (0.011458872233265457,0.05627201057981711)
            (0.00817425762549265,0.05663004742341552)
            (0.006363888243664264,0.057041388055174634)
            (0.06200732676886954,0.05952316448917485)
            (0.02929879815425082,0.05627462455324058)
            (0.014346256788095984,0.05584361142755249)
            (0.009534182818369735,0.05619970580927801)
            (0.008057514509188821,0.05474833259349002)
            (0.006260757019524227,0.054910805633374)
            (0.06110915695260448,0.05766381749742276)
            (0.019308948321673784,0.056067016617340364)
            (0.014164769186159222,0.05419541882654926)
            (0.009420715244763372,0.054615315594047184)
            (0.007074495008569066,0.0551247336388725)
            (0.005674907268782941,0.05566734928058873)
            (0.060381328203520164,0.05615052376241873)
            (0.019058695110774748,0.05438881777856048)
            (0.011363981140977501,0.05475727674309764)
            (0.009307847222182872,0.05306958222328099)
            (0.006995103010757072,0.05364502594765051)
            (0.005615331473842365,0.05425311696408761)
            (0.029130507298416677,0.05508534718870332)
            (0.018859189909118966,0.05304095029329489)
            (0.011225574082486875,0.05318948818291334)
            (0.008029052725849618,0.05381222553562206)
            (0.006916640197327235,0.05220840884919388)
            (0.005542158354741807,0.052590448705528495)
            (0.028812287522131372,0.053688622687362283)
            (0.01415337566493971,0.053583186422863395)
            (0.011117706129324107,0.05195234714537017)
            (0.007937876798997202,0.05235767394885358)
            (0.006184686067794839,0.05281175040477325)
            (0.00548473819304951,0.05127493460183053)
            (0.028493352390986142,0.05231320838624759)
            (0.014013480439693908,0.05231147011770412)
            (0.011010626115069653,0.050743408691629674)
            (0.007868917687635044,0.05123568165421114)
            (0.0061365350210755565,0.05177593258150012)
            (0.0054582314403354044,0.05058746715319274)
            (0.02833422638073771,0.051554249390478965)
            (0.01391236461734602,0.051359933871261206)
            (0.010934787771409358,0.04985261690144423)
            (0.007822535900673163,0.05043766221118679)
            (0.006106224616472113,0.051070504888956134)
            (0.00541827285699836,0.049646375116883495)
            (0.02809527678790069,0.05050994784202444)
            (0.013812184525056455,0.050428371070346145)
            (0.009184500743040638,0.05077190398098353)
            (0.0077343565702092925,0.049088918670683504)
            (0.006044086718794375,0.04981662897722358)
            (0.058800515617578764,0.05233603827017769)
            (0.027856406360759013,0.04948075179697877)
            (0.013751510817043726,0.049807450248288025)
            (0.010786509545299448,0.04813776694987487)
            (0.00773378879965449,0.04892388870134045)
            (0.006033259789403481,0.04946869264709016)
            (0.005342461422229718,0.047880997916601435)
            (0.027698811279575276,0.048757620494112065)
            (0.013614702441391234,0.04862404602116109)
            (0.00904933317527905,0.048898469546878466)
            (0.007647970148298126,0.047636022828524194)
            (0.005973707675880437,0.04828820519828427)
            (0.05786064398980077,0.05040147103704142)
            (0.02737897760393019,0.04746721747045334)
            (0.013478516576112329,0.047464919489581446)
            (0.008970746661537686,0.047857902577323204)
            (0.007563113320556099,0.046384210780553735)
            (0.005898448594309104,0.04686464326358304)
            (0.057121467149708144,0.048998461083136984)
            (0.02714045617806905,0.0464826478385388)
            (0.013421173187527889,0.04689627069883079)
            (0.008944508850294582,0.04741304820435701)
            (0.007567116830707998,0.04628762298830271)
            (0.005909032646152089,0.04689147484783187)
            (0.005239278145358289,0.04551359798655221)
            (0.02714843016036928,0.046365210785367546)
            (0.013404338641294472,0.04662569027126092)
            (0.01053520465423256,0.045244087931627416)
            (0.00755080815820412,0.045931785154447076)
            (0.006508392553693799,0.044619080755704685)
            (0.00525370019173864,0.04563150386823297)
            (0.055276051765572494,0.045668274711817204)
            (0.01773023672612646,0.04521816549084764)
            (0.010592736749420973,0.04561585936382908)
            (0.008689695455042012,0.0443467415675262)
            (0.006557807508181045,0.045188454273792936)
            (0.005747565329315397,0.043957627556143734)
            (0.055791422711019445,0.04636617944248845)
            (0.026508689146111906,0.043894564737501994)
            (0.013138583985759669,0.04444333973419344)
            (0.01033860034376758,0.04322797263802404)
            (0.0074342788224597235,0.04417709624399803)
            (0.005797278904676036,0.04461703280484195)
            (0.005133674893943567,0.04319266566261102)
            (0.026603245936103376,0.044075992138758104)
            (0.017236268226462185,0.04239419684104401)
            (0.010368050535107266,0.043347236134540265)
            (0.007422471488682624,0.04389080121908877)
            (0.006410133686586577,0.04280933683603842)
            (0.005184003015476254,0.04394610805418457)
            (0.05447898131962091,0.043988729243138444)
            (0.017475163220793358,0.04347566827263844)
            (0.012875714263636892,0.042351952205539)
            (0.00862741159946843,0.04327206466096302)
            (0.0072780459403508895,0.04199175843738941)
            (0.005712636063069857,0.04298755670290956)
            (0.00508091228148867,0.04199980251370781)
            (0.026381948449783775,0.043065555255517876)
            (0.01712186724181179,0.041556399157921635)
            (0.01027390274368398,0.04226478707334142)
            (0.008425549641695394,0.04105905278076465)
            (0.006365114558097644,0.0419165309943449)
            (0.005576665913750301,0.04074530283033058)
            (0.05388898485611032,0.04280333686168378)
            (0.025644184981188162,0.04053080093111512)
            (0.012736656021488475,0.041151391295103104)
            (0.01002144186205477,0.04001112186381879)
            (0.007216683850052622,0.0409966589681193)
            (0.006226666999801383,0.03990943851606746)
            (0.005034243661033676,0.04093633108410227)
            (0.052589066105089316,0.04068388550877809)
            (0.016958431385453682,0.04049171541769056)
            (0.012446688517999254,0.03911681554607526)
            (0.008367456104123558,0.040218128155865236)
            (0.00705205542292413,0.038950314461002396)
            (0.005552365924466682,0.040121135950055356)
            (0.004934347059291739,0.03913365512816402)
            (0.025594672275816886,0.04012342280025609)
            (0.01665930911792665,0.03891842506225163)
            (0.010030936070710783,0.03983872406474446)
            (0.008220645157168104,0.03864453920227163)
            (0.006230019738559273,0.03970323747844563)
            (0.005454516455876778,0.038538841599346896)
            (0.05273081967434342,0.04065505995837771)
            (0.025106296687211257,0.03846884198333938)
            (0.012476726639361285,0.039066719209766225)
            (0.009812240202799903,0.0379420641420312)
            (0.007067538703928399,0.03888320691490521)
            (0.006094650421822355,0.0378090122881804)
            (0.004928293690936321,0.038788481852832436)
            (0.051423535045458046,0.03859127421466165)
            (0.01661232093647157,0.03845377888983589)
            (0.012228938498003952,0.03736731346663609)
            (0.00962578116828199,0.03635324656740396)
            (0.006951712639934042,0.03745310289082058)
            (0.00599991609211177,0.0364833398958058)
            (0.004863995368845255,0.037622519578666636)
            (0.05066526837687435,0.03737461124931783)
            (0.016369748670651055,0.03719692649412727)
            (0.012063033504461603,0.036218311046144015)
            (0.00810813479121022,0.03720459672152631)
            (0.0068597356556820924,0.036318430431917306)
            (0.005926340550755941,0.03544993769895365)
            (0.004800900310461649,0.036499023197470386)
            (0.0500902710902814,0.03644105013990388)
            (0.016294081645797164,0.03673190421405114)
            (0.012021500375418125,0.0358506623301495)
            (0.009483496961459824,0.03503411105238168)
            (0.006884661353108518,0.0364784531617656)
            (0.005955287904135443,0.035698351840021174)
            (0.005234118195904734,0.0349308922175393)
            (0.05062827704921576,0.03709999911440757)
            (0.024255769943768764,0.03544072934700828)
            (0.01577253786065916,0.03426310288146363)
            (0.009562235437703797,0.0355260350208972)
            (0.007850033154076617,0.034579710526543656)
            (0.0066321649027876435,0.03365775893411658)
            (0.005231978712222115,0.03479251753129137)
            (0.004662189641867561,0.034128419067445834)
            (0.024281573263034786,0.035408323295822004)
            (0.01581046915375412,0.034325439622436414)
            (0.011651917138931643,0.03341568898493042)
            (0.007845311042045368,0.03442951333592138)
            (0.006636877570779837,0.03360254185829057)
            (0.005733261823678683,0.03279200412427937)
            (0.004667897940679475,0.0341086657406547)
            (0.04835935463939991,0.03371820506085357)
            (0.01579400550421337,0.03414706981128176)
            (0.011655828444161872,0.03333545285723731)
            (0.009196788085944374,0.03258314863848127)
            (0.00666676719458015,0.03381088699292877)
            (0.005746797607556024,0.03285005400701486)
            (0.005051062595791665,0.03214616797426971)
            (0.04871596602274069,0.034104888968208416)
            (0.023384322379665617,0.03261764858182976)
            (0.015213662375414496,0.03154060065958687)
            (0.009214489518290495,0.032611198810645364)
            (0.007592878883821302,0.031984513680849785)
            (0.006415604239122975,0.031137440183929235)
            (0.005071902837934718,0.032320589994003286)
            (0.004504263675061748,0.03148246478492385)
            (0.023500785415687248,0.032845744574948064)
            (0.01531277650108526,0.03186252931855149)
            (0.011290470720823127,0.031037654971512944)
            (0.007648041297798413,0.032364797397503996)
            (0.006472452995271345,0.031610976011602634)
            (0.005593326827499879,0.030872008919350644)
            (0.00456423228211223,0.03225556225930916)
            (0.047184136471353354,0.03185142487163141)
            (0.022657393848131473,0.03042136692082852)
            (0.01138322107207016,0.03146481392376696)
            (0.008987376087888533,0.030790454465289503)
            (0.0073715018169762375,0.029910056941303543)
            (0.005653322407590026,0.03146178231571466)
            (0.0049536403699551625,0.0305926756650259)
            (0.004411382670030882,0.029969855661407734)
            (0.022952188669232813,0.031128901765389967)
            (0.015003686286445179,0.03038017330207429)
            (0.011054469869287388,0.029543219122404787)
            (0.008706492113764442,0.028761040505654645)
            (0.006330035862694183,0.030008627415208905)
            (0.0054864207968692265,0.02948535278046611)
            (0.0048316775530758554,0.02897014385073222)
            (0.04658950776650074,0.030889031296776462)
            (0.02245796128257496,0.02970397138941059)
            (0.014649332411825889,0.028850967313675716)
            (0.01085269547321197,0.028365287805748023)
            (0.007378737450684151,0.029786345809736946)
            (0.006272721808186295,0.029361584673431505)
            (0.005424594107509817,0.028716757792140026)
            (0.004766320095857228,0.02808235002020769)
            (0.04600895042671235,0.030052757378416155)
            (0.022139142008557395,0.028774527298456965)
            (0.014467327155592725,0.028041972218229905)
            (0.010694119666098068,0.027442011896138877)
            (0.007272502634724104,0.028823509613628298)
            (0.0061686559447670045,0.028281841142883332)
            (0.005343061444699309,0.027750625890117956)
            (0.004702262961513334,0.027227644687155866)
            (0.045237823478268824,0.02899105929706855)
            (0.021820234500803035,0.027862935370677248)
            (0.014285987472440673,0.027250095249586815)
            (0.01053627730165455,0.026541504250341644)
            (0.007195550403934219,0.028114754496695513)
            (0.006113957109766515,0.027684051563970496)
            (0.005283852069751102,0.027039307727395857)
            (0.004639524965025253,0.02640516865404153)
            (0.044655189808821355,0.02818312010574096)
            (0.02159030676769164,0.027193885853148834)
            (0.014105330901995835,0.02647511034234379)
            (0.010465564781383463,0.026100164707022564)
            (0.008265692090162664,0.025547349594002695)
            (0.00608492189230108,0.027330910942684104)
            (0.0052684261096013485,0.02679515349169388)
            (0.004634667611774605,0.026267756883605695)
            (0.004145397679424868,0.025965032535563683)
            (0.042546414000519395,0.0255662834782731)
            (0.014158522824350468,0.026596994665716345)
            (0.010482763891159978,0.02610791491038957)
            (0.008295967091072762,0.025660324247115937)
            (0.006817188217412538,0.025017449548607535)
            (0.005789190029152753,0.024603000973279818)
            (0.004650385825098441,0.026370143589814123)
            (0.004150773713941966,0.025954623100770513)
            (0.04253224124391354,0.02547497227375482)
            (0.02059403396582632,0.024585143115127335)
            (0.013511713947117993,0.024120346753633937)
            (0.010023789947083625,0.023762729719099953)
            (0.006886575515133893,0.02546305388523849)
            (0.005860620111704462,0.0251514190018392)
            (0.005071762436804974,0.02463301039671091)
            (0.0044784165230612885,0.024333927751648048)
            (0.004004466566004571,0.024038511879468642)
            (0.04098755493339587,0.023629420859523787)
            (0.013685086048781386,0.024676012642370238)
            (0.010130983260374087,0.02420846425143022)
            (0.008015912449157631,0.023779199288545765)
            (0.006641851520841574,0.02357661098708321)
            (0.005639089298980532,0.023174761003414604)
            (0.004888904536308085,0.022780544614320827)
            (0.004047310773278803,0.024493901976915953)
            (0.041357559134672525,0.02397786929095984)
            (0.020044549593280444,0.02314830741695004)
            (0.01315383532327567,0.022708198432105583)
            (0.00975877535788338,0.02236823938842187)
            (0.0077375983883009114,0.022061421778890068)
            (0.005714242309074848,0.023737943315639765)
            (0.004965659664725868,0.023446367780691164)
            (0.004365398167478509,0.022952798878909855)
            (0.003903124983920781,0.022670432244211294)
            (0.03999985542856085,0.02239852500964115)
            (0.019452974828914716,0.021734970916524123)
            (0.012798149303798386,0.021420274185028256)
            (0.009517606881869208,0.021197062011556928)
            (0.006558482802407906,0.022837536965470175)
            (0.005568686187145286,0.0224508462740169)
            (0.004849843751130666,0.022274297310553505)
            (0.004291781777419499,0.022100934585411347)
            (0.0038286818085945117,0.021728673673021864)
            (0.03902379286528427,0.021280881887421103)
            (0.019041611745897122,0.0207625617276336)
            (0.012501450881827024,0.02036856863674665)
            (0.007812846314802618,0.0223641809605317)
            (0.006460942716415295,0.02208337586766378)
            (0.005498526858069976,0.021811166942056193)
            (0.004778466938534226,0.02154453482560557)
            (0.004219449453759116,0.02128193716116033)
            (0.0037728773282822993,0.0210225091462629)
            (0.038431844132226264,0.020594621607672964)
            (0.018721089796231744,0.020009418977587817)
            (0.012324296607046063,0.019731282953933366)
            (0.009169124671017692,0.019536220216550364)
            (0.006364572572006731,0.02135281366405148)
            (0.005429718855466544,0.02119390254222455)
            (0.004730241471975928,0.021039311085230956)
            (0.004167807625334625,0.020690801074621002)
            (0.00373592978501929,0.020541885306420676)
            (0.038032829413962695,0.020120268746775888)
            (0.018583829095973774,0.019658364058305077)
            (0.012207927818383842,0.01929950438865951)
            (0.00906287596300594,0.019023484982241226)
            (0.007224863698796646,0.018963033765184437)
            (0.006004922058233485,0.018913390813412034)
            (0.005136168569520341,0.01886931305080805)
            (0.0044640405207131304,0.01864105087817128)
            (0.0037354896753099337,0.020474855529781982)
            (0.038021774806069275,0.02005053441630159)
            (0.018631182466482748,0.019699869981487702)
            (0.012272974778580354,0.01944891478801822)
            (0.009136517319264476,0.019279488863268305)
            (0.007268119926258508,0.0191362817880509)
            (0.006028096180245899,0.01900456799325062)
            (0.005170302300955024,0.019067595523727544)
            (0.004506331704873088,0.0189449347832892)
            (0.003990791987018877,0.018824696957013474)
            (0.003578913684401389,0.01870618004752682)
            (0.03626417916830775,0.018226072107605715)
            (0.017760378950404936,0.017849275507739265)
            (0.011737532498680911,0.017724414064851736)
            (0.008764327745693273,0.017671272791173642)
            (0.006992494804387211,0.017640948751079324)
            (0.005816278270992314,0.01762044493072748)
            (0.0049785652192259515,0.01760497802112049)
            (0.004351611866232764,0.01759241038008276)
            (0.0038647688054301117,0.017581653696006533)
            (0.0034757895586002624,0.01757209930452384)
            (0.03528018546819922,0.01722185975803814)
            (0.017348075508042387,0.016980718581345748)
            (0.011503052207975411,0.016968284405573023)
            (0.008571446484817122,0.01684398240292349)
            (0.006860078755772687,0.01692029302460214)
            (0.00572382227026119,0.01700593222538344)
            (0.0048890314609077445,0.01691730683988623)
            (0.004286488591943786,0.017010398037508992)
            (0.0037988384549960666,0.016926288976498637)
            (0.003426951634282841,0.017022220976620345)
            (0.034684188472059944,0.016609501200155828)
            (0.01702813811800763,0.016312766816389625)
            (0.011269078883721943,0.016232753786756295)
            (0.008424432777397564,0.016217293946981348)
            (0.0067286856044930735,0.016222337595546213)
            (0.005602759582819636,0.016236199756881783)
            (0.004826297763734975,0.016430437404550906)
            (0.004222778074193295,0.016451486183343918)
            (0.0037541010580246373,0.016474193580778798)
            (0.003379616783484488,0.016498008176342612)
            (0.03428302752455091,0.016189079851782247)
            (0.016894300689757592,0.016010344359196314)
            (0.011218455409184971,0.01603859565952203)
            (0.008414367479723267,0.016129932006446496)
            (0.006742618579800242,0.01624165478977191)
            (0.005632547868422362,0.016362435186338318)
            (0.004841797479291646,0.016488110550104726)
            (0.004534019521314803,0.014433823326541346)
            (0.003981166420808854,0.014555200470668012)
            (0.0035517716238502163,0.014678426401951234)
            (0.0032086329057872155,0.014803055817440184)
            (0.032317471225504504,0.01438191797771695)
            (0.01601596328662901,0.014350129125029037)
            (0.010680359749552773,0.014487151665685361)
            (0.008042391230480074,0.014680396484436226)
            (0.006432805320380523,0.014724639351730767)
            (0.0053939480644109375,0.014944930173787604)
            (0.004628052317575157,0.015001359375327265)
            (0.004077197822539691,0.015229817521506235)
            (0.0036493383358850704,0.015461327401059786)
            (0.003289508585875456,0.015523435626067695)
            (0.0030740173232687556,0.013530770454461062)
            (0.031130776104499765,0.01332828917825169)
            (0.015508646361015507,0.01341838935097942)
            (0.01032480494149694,0.013495118851380375)
            (0.007761049038760079,0.013623586115160314)
            (0.006231708810590722,0.013769046748743246)
            (0.005215834588294016,0.01392231421896857)
            (0.004492003466021194,0.014080023666452331)
            (0.00395010404247428,0.014240677557097663)
            (0.003529199300541136,0.014403516095403851)
            (0.003192832876240076,0.014568115501126579)
            (0.03229600582980426,0.014280662015981126)
            (0.02994202980751798,0.012314827859780192)
            (0.01500057968002588,0.012519529980085545)
            (0.010030670444904204,0.012697216180577606)
            (0.00761740375192439,0.01308178071294366)
            (0.0061407251305494685,0.01332673625314061)
            (0.00515967739501555,0.013580545528757867)
            (0.004486470190817396,0.01400310121723098)
            (0.004175032877453507,0.012108133818468585)
            (0.0036878553947175497,0.012356062586081193)
            (0.003309383051339639,0.01260747102205902)
            (0.003024979363051588,0.013019256106291293)
            (0.030518793975438753,0.012746710627538725)
            (0.0152443805556468,0.01289027452566725)
            (0.010230993135141423,0.013171872187444509)
            (0.009489241408988967,0.01132701894782561)
            (0.007198592446124238,0.01164069974348433)
            (0.005831222216672831,0.011971769508342462)
            (0.004922514704872438,0.012313060938343322)
            (0.004274812266959747,0.012661949278594405)
            (0.0037897633886535215,0.013017264182418177)
            (0.0035165061202690473,0.011190606477231354)
            (0.0031705392157069024,0.01152675684804815)
            (0.002893967811627304,0.011868325541644194)
            (0.0291316439491264,0.011603780225157857)
            (0.014737132132940067,0.012014309497476408)
            (0.009938963680804273,0.012391895943608814)
            (0.009194816357076026,0.01060258006670224)
            (0.007010056250088642,0.011003430327588347)
            (0.005705514256151989,0.011423698719448271)
            (0.004838376684109504,0.011856901256030877)
            (0.004220195125164699,0.012300657916532544)
            (0.003906287221818418,0.010524416745650947)
            (0.0034832339968054477,0.010945351619837878)
            (0.0031544657663216498,0.011375129482640984)
            (0.00289160045104955,0.011813494272493508)
            (0.02931813565854294,0.0117159755827508)
            (0.026954955775876196,0.009937704536255648)
            (0.013661693765670632,0.01030106089092533)
            (0.00927422954040525,0.010754968340019289)
            (0.007100351439188787,0.011256697176090994)
            (0.006543847572146178,0.009554935309943684)
            (0.005359279732494054,0.010041755530157726)
            (0.004540894279800219,0.01040259970177856)
            (0.003983663004608201,0.01091654534212287)
            (0.0035661841943081907,0.011443848608498203)
            (0.003290830064375174,0.009731325714821777)
            (0.002977154878734833,0.01009137671525483)
            (0.00274468463477951,0.010600670623980755)
            (0.027928091535317823,0.010622293734478068)
            (0.02556291271150774,0.00893099226588677)
            (0.013056757925707272,0.009385393618539323)
            (0.00885675442086928,0.009778600845221377)
            (0.006821446175613495,0.01035537675061265)
            (0.00626291980451796,0.008723964997425537)
            (0.005161021521642475,0.00928140018566109)
            (0.004428093026931766,0.009859586632715002)
            (0.0039052972357639703,0.010456833759987098)
            (0.003588820645869288,0.008820160408901235)
            (0.003237406204610739,0.009387728341737563)
            (0.002964169389908536,0.009973172135298875)
            (0.0027272302105283627,0.010434000299865851)
            (0.0025064123238807915,0.008800137748660624)
            (0.025351949776795127,0.008761890315100971)
            (0.013021506799702036,0.009307717813414681)
            (0.011879753870103385,0.007754200335991439)
            (0.00818815111788537,0.008332889884903875)
            (0.006309441181857045,0.008828340037049548)
            (0.005186739241009113,0.009346925453682167)
            (0.004739843263775637,0.007799677930885593)
            (0.004068978633941511,0.008292586186993765)
            (0.003590405107335458,0.008801931615275737)
            (0.0032317533539106087,0.009327083068286184)
            (0.0029539413161431697,0.00778322764917858)
            (0.002706554866833789,0.008278946303570678)
            (0.0025271285761406816,0.008920902724179416)
            (0.025537244971018495,0.008862486578478084)
            (0.02316816763482278,0.007321580267747769)
            (0.012034718032438616,0.007933507538636149)
            (0.008334567860287466,0.008608220805258185)
            (0.0075802918547271045,0.0071210929531179395)
            (0.005936489881161902,0.007790154482790141)
            (0.004953393786993403,0.008496151249874089)
            (0.004504879911798218,0.0070224821104438685)
            (0.003926819739447692,0.007697898380253869)
            (0.003514175264254544,0.008405075058307824)
            (0.003194996444101099,0.00694077815321493)
            (0.0029262666933690465,0.0076147302751391685)
            (0.0027171473412742103,0.008319693817552633)
            (0.0024693830343964257,0.006863683296586887)
            (0.002327298202273784,0.00753480408879677)
            (0.023548775809121326,0.007537921950116553)
            (0.01228756736816491,0.008244471170354189)
            (0.011140635060524142,0.006784234612641306)
            (0.007853918941331849,0.007621741227133603)
            (0.007097182262946263,0.006224834304197068)
            (0.005610262698515729,0.0069356607144442865)
            (0.004720542598375307,0.007690597759079514)
            (0.0042704660186185205,0.00629032766479959)
            (0.0037545554698907684,0.0070139740532121735)
            (0.0033861177657194532,0.0077774552877196805)
            (0.003065891407398878,0.006370153333518843)
            (0.0028536620606349522,0.007218244822336339)
            (0.002667612784364094,0.007993527035872715)
            (0.002419195295665446,0.00656673773191807)
            (0.0022955965528285898,0.007308085435900498)
            (0.02353666332356843,0.007508817862862061)
            (0.02116365759190121,0.006094499529798439)
            (0.011298496367898437,0.006956468010505947)
            (0.010148553025832474,0.005619115532009804)
            (0.007246152949747623,0.006469600824416215)
            (0.0058026776778535415,0.007398611485721146)
            (0.005236915327038847,0.006024588521142206)
            (0.004450640480989122,0.0068137017376908755)
            (0.003998954290672124,0.005498220739727053)
            (0.0035518961374642537,0.006256313344891992)
            (0.00323245691896202,0.007063501384195517)
            (0.002911124806447801,0.005724205659709774)
            (0.00273574593265988,0.006611751855547157)
            (0.0024545997082790903,0.0053179696606962005)
            (0.0023497924271781274,0.006175412727359938)
            (0.002265556759587668,0.0070960032498714855)
            (0.0020412407190120176,0.005754205327993882)
            (0.020951118733668086,0.00595777291813494)
            (0.018580993074531413,0.004704968987643617)
            (0.010114683628818755,0.005565638987653294)
            (0.007270782722813695,0.0064945582683180935)
            (0.006510120586728316,0.005208324040624005)
            (0.005336582477630556,0.006237977038525419)
            (0.004768663238202747,0.004980288454734463)
            (0.00418105162473199,0.005993773471188911)
            (0.00372782760524214,0.004762957835276926)
            (0.00341274432553522,0.005757378789921613)
            (0.0030355926216097053,0.0045527366532823205)
            (0.0028380526510054667,0.005423587975022264)
            (0.0026893939375297587,0.0063698382008460525)
            (0.0024075753056006593,0.005100489301446198)
            (0.002323565656343655,0.006019978778581491)
            (0.002073059990297993,0.004787701345046698)
            (0.0020498752791667176,0.0057861672890427585)
            (0.0018244377171538137,0.004579297053941013)
            (0.01895858691037405,0.00488098835601697)
            (0.016590456068538335,0.0037533658602208354)
            (0.009312654960479418,0.004708627196533832)
            (0.008157772642101503,0.003618498188856232)
            (0.006153799231590964,0.004641132760109166)
            (0.005390182598215962,0.0035627409607952468)
            (0.004584797500400007,0.004590154489332273)
            (0.004063161667926503,0.00564330778032738)
            (0.003608810107438553,0.004450302619593705)
            (0.0033691330551319197,0.00559433339532584)
            (0.0029911644281917986,0.0044072769617232955)
            (0.0028472985147722763,0.005443090673104919)
            (0.0025236442757987977,0.00427331217539411)
            (0.0024799631247470503,0.005397024959918035)
            (0.002197009915959199,0.004232686852090815)
            (0.0021736024521079368,0.005249673600903168)
            (0.0019221918385973183,0.004102312932628255)
            (0.0019475156502357655,0.00520515389455118)
            (0.0017213557162220519,0.004063047454228445)
            (0.018151722907389017,0.00446787388445582)
            (0.015782019001406355,0.003391756346201888)
            (0.009184295501916026,0.004567132555272515)
            (0.00802728499310081,0.003494112904861707)
            (0.006180147955779629,0.004667235665848122)
            (0.005415142619229321,0.00358525986818383)
            (0.0046874731093521,0.00478403221208937)
            (0.004116183347806969,0.003689226852240984)
            (0.003544058721391326,0.002735586349033695)
            (0.003377078928536792,0.0038853278608880545)
            (0.0029205177260236085,0.00290557876608714)
            (0.0028535337071634143,0.003998723170293036)
            (0.0024737133538877895,0.0030042294415834818)
            (0.002480033213400331,0.00411452777451901)
            (0.002154900840306189,0.0031050808097356428)
            (0.0022238065798151543,0.004324136646077154)
            (0.0019396762726197558,0.0032879084503806954)
            (0.0020036176242647728,0.004445211482559239)
            (0.0017512917015768362,0.0033938589819525605)
            (0.0018275558430993972,0.004568128681080678)
            (0.0016006480906600694,0.0035016100061766036)
            (0.017146692153194303,0.003982512683935749)
            (0.014776258572755134,0.0029702391675843444)
            (0.012414979063695125,0.002106146789517449)
            (0.0078981329582867,0.0033733710583775493)
            (0.00673939651642022,0.0024602900046556005)
            (0.005569793988172891,0.0037814502271667472)
            (0.004802821858184698,0.00281365799226092)
            (0.0040354511476158915,0.0019880799376039144)
            (0.003838178597099074,0.0031986654446767094)
            (0.003264678468585936,0.002314934876919708)
            (0.0032604073402409824,0.003610804553502123)
            (0.0028028130856887824,0.0026683087306693417)
            (0.002875538194250873,0.004048852813112624)
            (0.0024950558655911534,0.0030474032737479104)
            (0.002113913260038557,0.002187224622543978)
            (0.0022752278084374055,0.003451897035483916)
            (0.001949083160883097,0.0025323841788064193)
            (0.0021102929678791095,0.003881618765433703)
            (0.0018253795184681148,0.0029028190121100513)
            (0.0015399121737953497,0.0020652185841847676)
            (0.0017290705747514583,0.003298447586784568)
            (0.0014756611072465845,0.0024013359700136238)
            (0.0016519226300294413,0.0037192012678920147)
            (0.0014241664343086547,0.002762669828744848)
            (0.0011959451090572078,0.0019473393300018468)
            (0.01357313171403038,0.0025047315911010393)
            (0.01121256978835522,0.0017170527008242922)
            (0.008862560335529809,0.0010777884676533374)
            (0.006706233022461964,0.0024292032255510015)
            (0.005546284761800605,0.001664623219342474)
            (0.005150653165451367,0.0032254741840602227)
            (0.004382009472412357,0.002336442232856311)
            (0.0036131483487501395,0.0015899842431142737)
            (0.003800133970265955,0.003126483379547405)
            (0.0032255370950074512,0.0022532421765469363)
            (0.002650485837809708,0.0015222083053170264)
            (0.0029922649573926267,0.003032326645831567)
            (0.002533444140413237,0.002173853949344246)
            (0.0020741284776423594,0.0014574207210419814)
            (0.0024864942133541227,0.003017682821863985)
            (0.00210463495360611,0.0021617449806880227)
            (0.0017222823242427786,0.0014477251052287614)
            (0.0020984409415389063,0.002927168930169767)
            (0.001771385480049544,0.0020853659724680155)
            (0.001443869889986468,0.0013854425192855499)
            (0.001807672411646945,0.002838395870353907)
            (0.0015216476452092481,0.002010608770777887)
            (0.0012351988665630137,0.0013246878406459317)
            (0.0015816776838502892,0.0027512033262830755)
            (0.0013275233225942971,0.001937360978485028)
            (0.0010729796537614932,0.0012653868926131425)
            (0.0014009800506732265,0.0026655042011721843)
            (0.0011722956336888313,0.001865561860705312)
            (0.0009432538333583551,0.0012074998524004813)
            (0.011779048945073638,0.0018874548381834883)
            (0.009422148510251497,0.0012133440988429233)
            (0.007076528595219616,0.0006877378026954007)
            (0.004743090396285745,0.0003105092729312421)
            (0.00589993786000422,0.0018771319634265488)
            (0.0047387818258368625,0.0012133626418460422)
            (0.0035793581600112464,0.0006937418572060434)
            (0.0024221538706088582,0.0003184160905003192)
            (0.003961399021361584,0.0019048428079674964)
            (0.0031911481770390817,0.0012374003448802592)
            (0.0024211893505231476,0.0007131847628429949)
            (0.0016518510046815021,0.0003324212494855413)
            (0.002996059336216728,0.0019387338813800334)
            (0.0024198400136202112,0.0012654371589798138)
            (0.0018435121798460387,0.0007349934628246587)
            (0.0012673229930214543,0.0003476680540874224)
            (0.002379766735066253,0.0019126594410906373)
            (0.0019194859683853358,0.001244716470201324)
            (0.0014589742450198115,0.0007194522695154447)
            (0.0009984295620218317,0.00033714947370692614)
            (0.002001412362982071,0.0019492038510597264)
            (0.001618252100613062,0.001274453162534208)
            (0.001234807572929441,0.0007422532872628188)
            (0.0008512438424613559,0.00035290545533298045)
            (0.0017314039552387879,0.001986456209466456)
            (0.001403239869382871,0.0013047644878075443)
            (0.0010747739675991592,0.0007655320822154067)
            (0.000746147741611092,0.0003690748643705895)
            (0.0015290307190797213,0.0020242631459809024)
            (0.0012420647807411132,0.0013355563380868332)
            (0.0009547950657708349,0.0007892380100449419)
            (0.0006673453685917053,0.00038563622675508576)
            (0.0013717076058435674,0.00206254891392745)
            (0.0011167557626799523,0.0013667824027593827)
            (0.0008615052462035222,0.0008133462273490292)
            (0.0006060660774962171,0.0004025790231973013)
            (0.0012267982722216854,0.002037276988313177)
            (0.00099741160797129,0.0013462632692361155)
            (0.000767742759423256,0.0007975627766344549)
            (0.0005378907548792506,0.00039151538183839613)
            (0.009789748387527669,0.0013051763347672412)
            (0.00743804966938346,0.0007570672036965893)
            (0.0050984370615450095,0.00035747991612226297)
            (0.00277181225679794,0.00010620336901701493)
            (0.00045907377042971514,2.9287446530487875e-6)
            (0.004511817420589876,0.0010971830305261474)
            (0.0033506771454057845,0.0006064396759399168)
            (0.0021918625972478087,0.000260117289407721)
            (0.0010358622015423065,5.824261011855748e-5)
            (0.0035410503055237847,0.0015184587317549614)
            (0.002769510151544144,0.0009299092780100497)
            (0.001998445776404927,0.00048482993927887065)
            (0.0012281868342277086,0.00018339102604719295)
            (0.0004590632213895906,2.56633582072048e-5)
            (0.0025269538112050105,0.0013757711266145218)
            (0.0019495732586804384,0.0008194869456895335)
            (0.0013722879067969624,0.0004063865208349289)
            (0.000795346006184642,0.0001366538052136948)
            (0.0002189960612789844,1.0373321634381745e-5)
            (0.001881399117940082,0.0011923733857213453)
            (0.0014200348421121985,0.0006796128589891688)
            (0.0009586556323426874,0.00030993942990214596)
            (0.0004974604990836623,8.352793695477971e-5)
            (3.6648653677243294e-5,4.538044515971469e-7)
            (0.0014516190007084553,0.0010226238842940374)
            (0.0010674010775633875,0.0005531223015985077)
            (0.0006831369783342155,0.0002266792122238663)
            (0.00029899275533415567,4.3453300190339795e-5)
            (0.0015013222296965834,0.0014891791327448051)
            (0.001172329999379805,0.0009081091472506928)
            (0.0008431358475121755,0.0004698372968588196)
            (0.0005138819427542399,0.0001746096488610379)
            (0.0001847107261131418,2.2573042342269558e-5)
            (0.001226802618437606,0.0012991413315607675)
            (0.0009389941199793724,0.0007611168025722523)
            (0.0006510127953878786,0.00036593013354373807)
            (0.00036298315359033673,0.00011380484905296373)
            (7.502991485806554e-5,4.865200043107753e-6)
            (0.0010346989882081099,0.0011698488084095657)
            (0.0007789083782587286,0.0006629423123708808)
            (0.0005229650275549196,0.00029889913662777505)
            (0.000266979676192694,7.792689055353459e-5)
            (1.1063235487666282e-5,1.338819840893695e-7)
            (0.0008618965969777966,0.0010022791655613615)
            (0.0006316872244851175,0.0005383684394064781)
            (0.0004013536741323623,0.00021737123375236136)
            (0.0001709956793371265,3.9469833081306066e-5)
            (0.006824075122202215,0.000636247977675741)
            (0.004483544932128254,0.00027603536284856846)
            (0.002156284302966727,6.417838350391524e-5)
            (0.0038011327975184324,0.000777527946447793)
            (0.0026392471018635622,0.0003757016416983059)
            (0.00147999734574162,0.0001184328012119356)
            (0.00032387301818611827,5.6864510450861414e-6)
            (0.0020264982631915686,0.0004970665036381862)
            (0.0012548014156788967,0.00019086000981512292)
            (0.000484233087150656,2.8470272130442414e-5)
            (0.0016722413686869589,0.0006014156547821702)
            (0.0010940379219835901,0.00025767023864592273)
            (0.0005163001650613285,5.7451546873468727e-5)
            (0.0014598154065449532,0.0007161024095370689)
            (0.0009975879349235811,0.00033462927653205433)
            (0.0005355291686826359,9.651286010505058e-5)
            (7.383885727725977e-5,1.8366291033232258e-6)
            (0.0009332770577186664,0.0004216922589455103)
            (0.0005483354341214328,0.000145654574357019)
            (0.00016357304469693775,1.2971413095129513e-5)
            (0.0009148097094740451,0.0005514663898897545)
            (0.0005849560743854032,0.00022556796353116848)
            (0.00025515506418966684,4.294256007339211e-5)
            (0.0009009175885526472,0.0006986180422897308)
            (0.0006123970118967276,0.00032287903766787726)
            (0.0003238453004757944,9.032921181978866e-5)
            (3.5387535126162585e-5,1.07921583117059e-6)
            (0.0006123439488129963,0.00040857441740427817)
            (0.00035589382875051697,0.0001380533717220653)
            (9.947450549107122e-5,1.079023309149951e-5)
            (0.0006122846513690517,0.0005043375397844126)
            (0.00038152493942306923,0.00019585713654704173)
            (0.00015074968041216193,3.058867502013032e-5)

==> parametriccurve.dat <==
            (0.1961155457529608,1.891994020547702)
            (0.19614537459365133,1.8913418372210005)
            (0.19619501674182918,1.8902526226225203)
            (0.1962643618691169,1.8887229982198008)
            (0.1963532525912152,1.88674820402655)
            (0.19646148148093784,1.8843220682395652)
            (0.19658878713711006,1.8814369677376455)
            (0.196734849238642,1.878083779091215)
            (0.19689928249431335,1.8742518196488225)
            (0.19708162937814272,1.8699287781819451)
            (0.19728135151708057,1.865100634482283)
            (0.197497819571775,1.859751567216314)
            (0.19773030142166143,1.8538638492508037)
            (0.19797794843194397,1.8474177295709864)
            (0.1982397795414835,1.84039130082203)
            (0.198514662866249,1.8327603514162973)
            (0.19880129446189895,1.8244982010673676)
            (0.19909817383010497,1.8155755185416071)
            (0.19940357568516298,1.8059601203660554)
            (0.19971551741887078,1.7956167492068829)
            (0.20003172161102667,1.78450683064837)
            (0.2003495728285674,1.7725882071754138)
            (0.2006660678365426,1.7598148483160914)
            (0.20097775820702907,1.7461365361654162)
            (0.20128068415602227,1.7314985259280593)
            (0.20157029826187342,1.7158411817404418)
            (0.2018413775210875,1.6990995889323197)
            (0.20208792197837966,1.6812031451582456)
            (0.20230303792952797,1.6620751345920048)
            (0.20247880344205865,1.6416322917910253)
            (0.20260611367835382,1.6197843651082053)
            (0.20267450325242065,1.5964336939197423)
            (0.20267194262789934,1.5714748197865338)
            (0.20258460540587855,1.544794159400096)
            (0.2023966033092748,1.5162697773145417)
            (0.20208968582319797,1.485771309689678)
            (0.20164290190935227,1.4531601073562714)
            (0.2010322221352202,1.4182896883859544)
            (0.2002301211659946,1.3810066180369662)
            (0.19920512316076713,1.3411519685261883)
            (0.1979213165991375,1.2985635535214926)
            (0.19633785096957265,1.2530791831703232)
            (0.19440843624684412,1.2045412446901849)
            (0.19208087798428963,1.1528029793292296)
            (0.18929669706601893,1.0977368945135881)
            (0.18599090463026013,1.0392458116372316)
            (0.18209203010830802,0.9772770901582769)
            (0.1775225338479751,0.9118405631182417)
            (0.17219977428167116,0.8430306312402911)
            (0.16603773969377156,0.7710527409096314)
            (0.15894978938050233,0.6962540491878496)
            (0.15085266622256135,0.6191573806922409)
            (0.14167202364224665,0.5404965371673712)
            (0.13134962895327756,0.46124959973315427)
            (0.11985223224419804,0.38266512592684426)
            (0.10718179838620032,0.3062743103830272)
            (0.09338638056216775,0.2338807037141286)
            (0.0785703972336417,0.16751868404743225)
            (0.06290255335436801,0.10937344165355074)
            (0.04661928691985285,0.06165956978217645)
            (0.030021642010689478,0.026462697011194972)
            (0.013464070235315545,0.005558095167790002)
            (-0.002665085966437583,0.00022960620447607692)
            (-0.017969944001689428,0.0111182519158107)
            (-0.03207701485773846,0.03812933548592131)
            (-0.044664262815507186,0.08041828536172442)
            (-0.05548468860197201,0.13646047632164804)
            (-0.06438089195393584,0.20419314716391684)
            (-0.07128901420480334,0.28120374345806415)
            (-0.0762326478472257,0.3649326127928468)
            (-0.07930905546758413,0.4528599997661373)
            (-0.08067094557804563,0.5426557020994119)
            (-0.08050705604328522,0.6322808732131627)
            (-0.07902413861306183,0.7200417409302458)
            (-0.07643198102725784,0.8046022491659591)
            (-0.07293216471063342,0.8849662193006738)
            (-0.06871052929957534,0.9604401470151658)
            (-0.0639328631466162,1.0305862939682862)
            (-0.05874313436537937,1.0951733844482288)
            (-0.05326355123808259,1.154129769607655)
            (-0.04759582034156383,1.207501826319609)
            (-0.041823096379108485,1.255418785711135)
            (-0.03601225020903202,1.2980641336370415)
            (-0.03021619948736426,1.335653101654543)
            (-0.024476140995260798,1.3684154578602168)
            (-0.01882359414359398,1.3965827064438405)
            (-0.013282214276445273,1.4203788293931932)
            (-0.007869366581766428,1.4400137939629827)
            (-0.0025974710364515263,1.4556791664994042)
            (0.0025248603733741635,1.4675452938167364)
            (0.007491867954649219,1.4757596251906797)
            (0.012299842645129632,1.480445845751382)
            (0.016946451767187978,1.4817035743730513)
            (0.021430167579296926,1.4796084471018132)
            (0.025749776492094378,1.4742124628910693)
            (0.029903949397770926,1.4655445145082828)
            (0.03389085603248959,1.4536110665897575)
            (0.037707808567359946,1.4383969774997467)
            (0.041350921705751664,1.4198664942876604)
            (0.04481477851920856,1.3979644828599518)
            (0.04809209320093933,1.3726179905622926)
            (0.051173364028441255,1.343738277596349)
            (0.05404651233869906,1.3112234987060019)
            (0.056696506534781706,1.2749622685374333)
            (0.059104974449147536,1.2348384033642497)
            (0.06124981326707878,1.1907371973968268)
            (0.0631048142348294,1.1425536601889732)
            (0.06463933017598514,1.0902032054160982)
            (0.06581802803857878,1.033635327440758)
            (0.06660078674809734,0.9728508092370368)
            (0.06694282255035917,0.9079229409996165)
            (0.06679514888882186,0.839023047317957)
            (0.0661055031929512,0.7664502625683063)
            (0.06481989383626108,0.6906648899849386)
            (0.06288492866852348,0.6123237637130536)
            (0.060251069674523525,0.5323147684895259)
            (0.05687690063290455,0.45178609519994295)
            (0.052734379251014374,0.3721640926017345)
            (0.047814859977367334,0.29515208270321386)
            (0.04213542080017438,0.2227018357337219)
            (0.03574473569941255,0.15695032324414138)
            (0.02872746935096552,0.10011763521375039)
            (0.0212060326362606,0.05436791823506293)
            (0.01333863981043732,0.021643376246964295)
            (0.0053130305285011515,0.003490113794167122)
            (-0.0026640496655764624,0.0009012097156228074)
            (-0.01038062030806043,0.014203991552446341)
            (-0.01763468979585595,0.04301325139710546)
            (-0.02424869087324731,0.0862606056330393)
            (-0.03008098807633582,0.14229538432634778)
            (-0.03503294735204455,0.209038822842664)
            (-0.03905100855978641,0.2841649387992395)
            (-0.04212416762960912,0.36528019755539004)
            (-0.044277988966676354,0.450079135951705)
            (-0.04556659574519367,0.5364618828559995)
            (-0.046064042338586686,0.6226088707832603)
            (-0.04585617750367976,0.7070156002925808)
            (-0.045033706891146934,0.7884949941413846)
            (-0.043686779958780717,0.8661567009747545)
            (-0.04190112912988882,0.939372393280054)
            (-0.03975559929660826,1.0077345579437118)
            (-0.03732081251463773,1.0710142790597437)
            (-0.03465869040735585,1.1291215838553295)
            (-0.0318225780783292,1.18207033317906)
            (-0.02885775587615373,1.2299484707821982)
            (-0.025802173826480323,1.2728936731237293)
            (-0.022687288999190425,1.3110739866993881)
            (-0.0195389243215873,1.344672815468209)
            (-0.016378097226880432,1.3738775490256512)
            (-0.013221788558563857,1.398871142125662)
            (-0.010083637594282291,1.4198260249506225)
            (-0.006974559351146736,1.4368998129509456)
            (-0.0039032868282252737,1.4502323780725455)
            (-0.0008768446478141939,1.4599439304798614)
            (0.002099037456140539,1.4661338372481152)
            (0.005019562043895118,1.468879970821972)
            (0.00788054292233216,1.4682384359643696)
            (0.010678116618574866,1.4642435710118529)
            (0.013408477883244358,1.4569081594860065)
            (0.016067631358490733,1.446223823593893)
            (0.018651152207429352,1.4321616039933958)
            (0.021153949187240926,1.4146727624576176)
            (0.02357002438745383,1.3936898777292392)
            (0.025892224715775645,1.3691283418019389)
            (0.02811198130551859,1.3408884058442287)
            (0.0302190344982127,1.3088579734534547)
            (0.032201144136485706,1.2729163948149835)
            (0.03404378786653694,1.2329395785658335)
            (0.03572985435083212,1.1888068069031508)
            (0.03723934415473126,1.14040970903821)
            (0.0385490990667544,1.087663909270823)
            (0.03963259119587336,1.0305239028514221)
            (0.04045981667156927,0.9690017001748668)
            (0.04099735509487855,0.9031896804228121)
            (0.04120867426348096,0.8332878583840514)
            (0.04105477808831271,0.759635328799883)
            (0.04049531010994943,0.6827449412254666)
            (0.03949022915260535,0.6033392164429413)
            (0.03800215810511135,0.5223841280910063)
            (0.035999459979164934,0.4411157195121491)
            (0.033460005615272424,0.3610528417234804)
            (0.03037545773882755,0.2839880318834225)
            (0.026755711628196805,0.2119483694157354)
            (0.0226329290631237,0.14711983333272935)
            (0.018064430957804734,0.09173288045837694)
            (0.013133648242286007,0.047913758101616376)
            (0.007948445008746372,0.01751456434379203)
            (0.002636464324502015,0.00194322996545162)
            (-0.002662323913842237,0.002019600253656969)
            (-0.0078050895592453205,0.017883070048995506)
            (-0.012656340514216054,0.04896975737629785)
            (-0.017097350393690525,0.09406441032042277)
            (-0.02103346130174797,0.151417742171348)
            (-0.0243983789715667,0.21890806506807264)
            (-0.027155214259229506,0.2942202216583832)
            (-0.029294628321662956,0.3750158068601555)
            (-0.030830853270175797,0.459075045265631)
            (-0.03179652269378892,0.5443996081835365)
            (-0.03223718529147715,0.6292742810912784)
            (-0.032206172000461025,0.7122918421290205)
            (-0.03176023384910117,0.7923491210310861)
            (-0.030956134135679245,0.8686232673999434)
            (-0.029848201853970108,0.9405365419080708)
            (-0.028486742670937898,1.007716296019578)
            (-0.02691715058894139,1.0699548938462846)
            (-0.025179551693840556,1.1271725731943505)
            (-0.023308824825354815,1.1793848392282231)
            (-0.021334869585025038,1.2266749771301024)
            (-0.01928302098540952,1.2691716177181651)
            (-0.017174537118176483,1.3070309156027604)
            (-0.015027109077974716,1.3404227228161494)
            (-0.012855360355919011,1.369520093089303)
            (-0.01067131629879171,1.3944914805559032)
            (-0.00848483373300857,1.4154950649133238)
            (-0.006303987303223806,1.4326747191724303)
            (-0.0041354132479209955,1.4461572218821956)
            (-0.0019846138787225588,1.4560503955278754)
            (0.00014377254292943537,1.4624419233540422)
            (0.0022457311470162797,1.4653986574380702)
            (0.0043176534007016215,1.4649662821952805)
            (0.006356138090771875,1.4611692411607815)
            (0.008357804972159513,1.454010872740085)
            (0.010319115987980958,1.4434737346461992)
            (0.01223619928697144,1.4295201289515027)
            (0.014104671626351671,1.4120928720518542)
            (0.01591945517791154,1.391116388288922)
            (0.01767458530742933,1.3664982443428697)
            (0.019363006660121276,1.3381312854711607)
            (0.02097635598407291,1.3058965855872862)
            (0.022504731732706708,1.2696674817703173)
            (0.023936452834151106,1.229315029634937)
            (0.02525781238739756,1.1847152866286383)
            (0.026452836785704797,1.1357589000395354)
            (0.02750306725374252,1.0823635345120617)
            (0.028387389371251258,1.0244897019888881)
            (0.029081947064301315,0.962160526886705)
            (0.02956019067092276,0.8954858498653862)
            (0.029793123296505117,0.8246907895930017)
            (0.029749823975465852,0.7501483764467847)
            (0.029398336786016076,0.6724150756018026)
            (0.028707016607306922,0.5922668784289633)
            (0.027646407029916317,0.5107321653173178)
            (0.026191684826002686,0.4291158450741048)
            (0.02432562966945727,0.3490076448913987)
            (0.022041963399984772,0.2722663701288934)
            (0.019348756588396483,0.20097218821412247)
            (0.016271444942223285,0.13734129184039576)
            (0.012854877528865532,0.08360219653850401)
            (0.009163790555020392,0.041840285571128365)
            (0.00528121859935636,0.013825831177460222)
            (0.0013046420744252274,0.0008482916496161348)
            (-0.0026599108311932177,0.0035833579171963663)
            (-0.006505138722237688,0.022016745908016923)
            (-0.010130106446264173,0.055439700550827066)
            (-0.013447124851189115,0.1025176587165793)
            (-0.016386909201964873,0.16141945804042057)
            (-0.01890143965667302,0.2299840843573179)
            (-0.02096442551540957,0.30589791170696695)
            (-0.022569701692912728,0.386857931770152)
            (-0.023728158649996656,0.4707036637811037)
            (-0.0244638942175608,0.5555093746106968)
            (-0.024810208329296573,0.639636314800949)
            (-0.024805903228241163,0.7217503464885999)
            (-0.02449216706495215,0.8008132260840803)
            (-0.023910154542005745,0.8760563549899791)
            (-0.0230992574240987,0.9469448298860382)
            (-0.0220959841697019,1.0131379056522625)
            (-0.02093333414607687,1.0744501245569116)
            (-0.019640546114103343,1.1308157179147822)
            (-0.018243111527123632,1.182257602352764)
            (-0.016762961807221106,1.228861390405608)
            (-0.015218759237543664,1.2707542627247324)
            (-0.013626240077118197,1.308088229782161)
            (-0.011998574430719586,1.341027168413704)
            (-0.010346719903830558,1.3697369894084956)
            (-0.00867975537817401,1.3943783291252803)
            (-0.007005187866687845,1.415101228068843)
            (-0.005329229923773179,1.4320413415751565)
            (-0.0036570480309728874,1.4453173099392242)
            (-0.0019929841970275568,1.455028991059418)
            (-0.0003407540554007858,1.461256325316438)
            (0.0012963747256820564,1.4640586595756093)
            (0.0029154196974829913,1.4634744057987041)
            (0.004513532512082048,1.4595209513339304)
            (0.006087855489486125,1.4521947743736792)
            (0.007635382085782318,1.4414717512839519)
            (0.009152817673388698,1.4273076744828996)
            (0.010636437281703975,1.4096390322185852)
            (0.012081937249770563,1.3883841368615035)
            (0.013484278160246263,1.3634447279942494)
            (0.014837517031655317,1.3347082222795283)
            (0.01613462765213805,1.3020508350775402)
            (0.017367309291170457,1.2653418595976726)
            (0.018525786020876976,1.2244494572197777)
            (0.019598601760573,1.1792483844618509)
            (0.020572420217377874,1.1296301512141556)
            (0.02143184444630381,1.075516159042226)
            (0.022159278081430173,1.0168743872757475)
            (0.022734859553181132,0.9537401470993416)
            (0.023136511661227127,0.8862412654854566)
            (0.023340161005353063,0.8146277330476448)
            (0.02332019333917761,0.7393052836825651)
            (0.023050218889033962,0.6608715011810221)
            (0.022504221321383265,0.5801518263072031)
            (0.021658148810873835,0.4982312916583196)
            (0.020491967939207975,0.41647609038877337)
            (0.018992134229252198,0.336537525784416)
            (0.017154334844785644,0.2603300536048695)
            (0.014986236858935681,0.18997576432581637)
            (0.012509850526457837,0.127710511114483)
            (0.00976302910122944,0.07575238969928691)
            (0.006799622418423936,0.03614106095535721)
            (0.0036879213147990603,0.010565010291413249)
            (0.0005072842474621987,0.00020076296276361178)
            (-0.0026568133764118323,0.00559050096498591)
            (-0.005718712488876705,0.026580533023394692)
            (-0.008598645243353608,0.06233280258383101)
            (-0.011228060432262172,0.11140765939659568)
            (-0.01355347631188041,0.17190261559155387)
            (-0.01553846645603073,0.24162273288307826)
            (-0.017163764874669776,0.3182557969491018)
            (-0.018425797577048805,0.3995292006962166)
            (-0.019334137839313762,0.4833332302247746)
            (-0.01990842721481009,0.5678043137656043)
            (-0.020175235054087526,0.6513693663333715)
            (-0.020165197890846195,0.7327573810193143)
            (-0.01991063565621227,0.8109867256116543)
            (-0.01944371759609891,0.8853367573405483)
            (-0.0187951620399032,0.9553111863359721)
            (-0.01799340185868091,1.0205988526242469)
            (-0.0170641248223582,1.081035768535895)
            (-0.016030095831374592,1.1365707193807997)
            (-0.01491117754871105,1.1872355262243264)
            (-0.01372448076035922,1.233120254867024)
            (-0.012484591588678718,1.274353145906537)
            (-0.011203837104641056,1.3110847650609811)
            (-0.009892562892689307,1.3434757578285963)
            (-0.008559405496793548,1.3716875787574225)
            (-0.0072115496358754975,1.3958756094767026)
            (-0.005854965023447706,1.4161841515482887)
            (-0.004494620999806936,1.4327428614410056)
            (-0.003134679387652113,1.445664274715472)
            (-0.0017786673480883728,1.4550421393502178)
            (-0.00042963280508927367,1.4609503419361303)
            (0.0009097145822905542,1.4634422651253112)
            (0.002236873749571265,1.4625504612744469)
            (0.003549430681197997,1.4582865672739125)
            (0.00484494186814891,1.4506414209547782)
            (0.006120819750480219,1.439585372154131)
            (0.0073742172633726386,1.4250688134396619)
            (0.008601908781225479,1.4070229885695744)
            (0.00980016499328337,1.3853611728700885)
            (0.010964619590221164,1.3599803606344125)
            (0.012090126161899993,1.3307636419647346)
            (0.013170604498894919,1.2975835063481211)
            (0.014198876686133056,1.2603063730101953)
            (0.015166495148393286,1.2187987175756103)
            (0.016063567369797915,1.1729352371228174)
            (0.01687858561553295,1.1226095636851339)
            (0.01759827490262399,1.0677480858909028)
            (0.018207478932963355,1.0083274473801846)
            (0.018689111823405966,0.9443962250512097)
            (0.0190242130650183,0.8761011025125481)
            (0.0191921535082344,0.8037174829317951)
            (0.019171049740943674,0.7276838603441376)
            (0.018938450220093633,0.6486383238526242)
            (0.018472354644837267,0.5674542721636555)
            (0.017752612564568972,0.4852708117541376)
            (0.016762711629763276,0.40351158448608554)
            (0.01549190495528465,0.3238843028213743)
            (0.013937540068855546,0.24835267111795425)
            (0.012107347098486536,0.179073408421661)
            (0.010021342201931691,0.11829447876583687)
            (0.007712937720211344,0.06821667221393672)
            (0.005228863230067174,0.030828793278638824)
            (0.0026276224635686436,0.007735196953061731)
            (-2.3558253046853935e-5,6.243969624273745e-7)
            (-0.0026530353380093104,0.008038491894314931)
            (-0.00518976596995623,0.03156341141314375)
            (-0.007568317451494213,0.06961743308006237)
            (-0.009733138052722856,0.12066530877310232)
            (-0.011641528164655761,0.18274123625905794)
            (-0.013265038511101144,0.2536217508593539)
            (-0.014589335241127927,0.3309983292829379)
            (-0.015612821507219304,0.4126280559305458)
            (-0.016344441038162877,0.49644888989060115)
            (-0.016801107381551324,0.5806547902798557)
            (-0.017005133439877817,0.6637330378237798)
            (-0.01698192328209272,0.7444705219872689)
            (-0.016758070662179637,0.8219375717767278)
            (-0.016359910916567393,0.8954577334055882)
            (-0.01581250499584846,0.9645705577783508)
            (-0.015138995739237575,1.0289926658474484)
            (-0.014360260999479227,1.0885805941658875)
            (-0.013494788226818301,1.1432974435350132)
            (-0.012558703814027303,1.1931842475598513)
            (-0.011565902855257864,1.2383362293015159)
            (-0.010528237771037062,1.278883658945941)
            (-0.009455735761119785,1.3149767868755253)
            (-0.008356824540798913,1.3467742347514757)
            (-0.007238553182231379,1.374434226501108)
            (-0.006106800326668256,1.3981080911157422)
            (-0.004966465891090777,1.417935542848761)
            (-0.003821645017896409,1.4340413249420942)
            (-0.0026757847281031625,1.4465328808614748)
            (-0.0015318248002327713,1.4554987874946768)
            (-0.00039232501319004217,1.46100774621949)
            (0.0007404187858863881,1.4631079803385807)
            (0.0018642671901468889,1.4618269322569077)
            (0.002977135692582116,1.4571711925898234)
            (0.004076896508441445,1.4491266279958621)
            (0.005161281247497422,1.4376587068558186)
            (0.006227782027838134,1.42271305390218)
            (0.0072735487645289865,1.4042162984508049)
            (0.008295280568449276,1.3820773178632253)
            (0.009289109494010385,1.3561890200322149)
            (0.010250475341694707,1.326430857561731)
            (0.011173990940815483,1.2926723229470047)
            (0.012053298429363332,1.2547777385661874)
            (0.01288091866715545,1.212612726134005)
            (0.01364809825911303,1.1660528131385686)
            (0.014344661951845633,1.1149947000084333)
            (0.014958882632703209,1.0593707561138312)
            (0.015477387001067404,0.9991673107509245)
            (0.015885122262899783,0.9344472205234401)
            (0.01616541770886269,0.8653769765100446)
            (0.016300184059660234,0.7922581993162937)
            (0.01627030149150062,0.7155626863785175)
            (0.016056251670450206,0.635969161610537)
            (0.015639045977626356,0.5543985108003473)
            (0.015001486233518511,0.4720426343658842)
            (0.014129760052707331,0.39038033107263426)
            (0.013015316364236994,0.3111722699898122)
            (0.011656888069270035,0.23642676291240608)
            (0.010062437135517273,0.16832949711964235)
            (0.008250712866969516,0.1091342964992255)
            (0.006252067507371834,0.06101850419926422)
            (0.004108199014117989,0.025914938352723554)
            (0.0018706121275909844,0.005340638222140808)
            (-0.0004021988323262602,0.0002480455654223662)
            (-0.0026485813226195137,0.010924245196175828)
            (-0.004808070638292618,0.03695723157872016)
            (-0.006825619761924219,0.07727603046621767)
            (-0.008655102804477984,0.130257256817381)
            (-0.01026164901284584,0.19387861629194927)
            (-0.01162262038542049,0.2658933322942444)
            (-0.012727308722009577,0.34399965315571607)
            (-0.013575626198590934,0.42598524769600393)
            (-0.014176161340775904,0.5098347747802615)
            (-0.014543972647351864,0.5937974211989586)
            (-0.014698424404007855,0.6764177903741037)
            (-0.01466127072596922,0.7565374106001207)
            (-0.014455095707548238,0.8332754964220359)
            (-0.014102138446450191,0.905997140791003)
            (-0.013623478338646626,0.9742756490730333)
            (-0.013038526831347545,1.0378539170121175)
            (-0.012364761176709158,1.0966080389294883)
            (-0.011617637195907268,1.1505149281818028)
            (-0.010810626101524591,1.1996247014885562)
            (-0.009955331040431007,1.244037893858856)
            (-0.009061649721443564,1.2838871634060232)
            (-0.008137958972700336,1.3193229394956243)
            (-0.007191304819505699,1.3505023962825191)
            (-0.006227587642670985,1.3775811443501662)
            (-0.005251736367053105,1.4007070884606905)
            (-0.004267868727862159,1.4200159745956527)
            (-0.0032794367634402517,1.4356282293392926)
            (-0.0022893580494774027,1.4476467707836724)
            (-0.00130013403504406,1.4561555385151852)
            (-0.00031395733073773306,1.4612185496350194)
            (0.0006671899440293016,1.4628793385494383)
            (0.001641444537170815,1.4611606816942715)
            (0.002606974923180691,1.4560645461182615)
            (0.003561896432926999,1.4475722348095659)
            (0.0045041865003688465,1.4356447337325162)
            (0.005431597958027966,1.4202232976724938)
            (0.006341568433883585,1.4012303460674858)
            (0.0072311240815713385,1.3785707778858458)
            (0.008096776152387998,1.3521338580228066)
            (0.008934409350067242,1.3217958780984032)
            (0.00973916157980025,1.2874238528630555)
            (0.01050529572234821,1.2488805795317752)
            (0.011226065575703556,1.2060314593218568)
            (0.011893580287038947,1.158753553279449)
            (0.012498674648882017,1.1069474084152617)
            (0.013030796761375408,1.0505522284624305)

==> raster.dat <==
	(0.9020000000000007,1)
	(1.5909999999999356,1)
	(2.1129999999998783,1)
	(2.8989999999997917,1)
	(3.7099999999997024,1)
	(4.5569999999998565,1)
	(5.401000000000138,1)
	(6.007000000000341,1)
	(6.720000000000579,1)
	(7.465000000000828,1)
	(8.098000000000951,1)
	(8.761000000000584,1)
	(9.729000000000047,1)
	(1.023999999999998,2)
	(1.4859999999999471,2)
	(2.3089999999998567,2)
	(3.0169999999997787,2)
	(3.9919999999996714,2)
	(4.752999999999922,2)
	(5.268000000000094,2)
	(5.995000000000337,2)
	(6.816000000000611,2)
	(7.548000000000855,2)
	(8.252000000000866,2)
	(8.75000000000059,2)
	(9.601000000000118,2)
	(0.46900000000000036,3)
	(1.1829999999999805,3)
	(2.0489999999998854,3)
	(3.022999999999778,3)
	(3.885999999999683,3)
	(4.841999999999952,3)
	(5.606000000000207,3)
	(6.008000000000341,3)
	(6.897000000000638,3)
	(7.7940000000009375,3)
	(8.203000000000893,3)
	(8.87500000000052,3)
	(9.70700000000006,3)
	(0.8450000000000006,4)
	(1.958999999999895,4)
	(2.9449999999997867,4)
	(3.904999999999681,4)
	(4.873999999999962,4)
	(5.790000000000268,4)
	(6.287000000000434,4)
	(6.929000000000649,4)
	(7.893000000000971,4)
	(8.783000000000571,4)
	(9.621000000000107,4)
	(0.9680000000000007,5)
	(1.949999999999896,5)
	(2.949999999999786,5)
	(3.839999999999688,5)
	(4.818999999999944,5)
	(5.463000000000159,5)
	(5.982000000000332,5)
	(6.845000000000621,5)
	(7.7940000000009375,5)
	(8.673000000000632,5)
	(9.2720000000003,5)
	(9.961999999999918,5)
	(1.0299999999999974,6)
	(1.9439999999998967,6)
	(2.967999999999784,6)
	(3.8919999999996824,6)
	(4.5569999999998565,6)
	(5.1710000000000615,6)
	(6.06600000000036,6)
	(6.827000000000615,6)
	(7.790000000000936,6)
	(8.62300000000066,6)
	(9.43400000000021,6)
	(9.917999999999942,6)
	(0.9720000000000008,7)
	(1.9289999999998984,7)
	(2.932999999999788,7)
	(3.8899999999996826,7)
	(4.902999999999972,7)
	(5.823000000000279,7)
	(6.733000000000583,7)
	(7.534000000000851,7)
	(8.447000000000758,7)
	(9.131000000000379,7)
	(9.75900000000003,7)
	(0.8810000000000007,8)
	(1.7069999999999228,8)
	(2.197999999999869,8)
	(2.9369999999997876,8)
	(3.8989999999996816,8)
	(4.318999999999777,8)
	(5.050000000000021,8)
	(5.805000000000273,8)
	(6.308000000000441,8)
	(6.945000000000654,8)
	(7.893000000000971,8)
	(8.67800000000063,8)
	(9.672000000000079,8)
	(0.9650000000000007,9)
	(1.4829999999999475,9)
	(2.0729999999998827,9)
	(2.7469999999998085,9)
	(3.7559999999996974,9)
	(4.280999999999764,9)
	(5.071000000000028,9)
	(5.973000000000329,9)
	(6.808000000000608,9)
	(7.547000000000855,9)
	(8.111000000000944,9)
	(8.770000000000579,9)
	(9.6350000000001,9)
	(1.0279999999999976,10)
	(1.9989999999998906,10)
	(2.921999999999789,10)
	(3.6819999999997055,10)
	(4.251999999999755,10)
	(4.83699999999995,10)
	(5.834000000000283,10)
	(6.897000000000638,10)
	(7.83100000000095,10)
	(8.729000000000601,10)
	(9.745000000000038,10)
	(0.9640000000000007,11)
	(1.959999999999895,11)
	(2.841999999999798,11)
	(3.178999999999761,11)
	(3.8559999999996863,11)
	(4.951999999999988,11)
	(5.805000000000273,11)
	(6.90400000000064,11)
	(7.911000000000977,11)
	(8.826000000000548,11)
	(9.754000000000033,11)
	(0.9830000000000008,12)
	(1.8219999999999101,12)
	(2.7219999999998112,12)
	(3.667999999999707,12)
	(4.681999999999898,12)
	(5.338000000000117,12)
	(6.21400000000041,12)
	(6.769000000000595,12)
	(7.419000000000812,12)
	(8.357000000000808,12)
	(8.773000000000577,12)
	(9.432000000000212,12)
	(9.83299999999999,12)
	(1.0050000000000001,13)
	(1.676999999999926,13)
	(2.3559999999998515,13)
	(2.958999999999785,13)
	(3.905999999999681,13)
	(4.720999999999911,13)
	(5.152000000000055,13)
	(5.8850000000003,13)
	(6.6260000000005475,13)
	(7.7100000000009095,13)
	(8.49700000000073,13)
	(9.305000000000282,13)
	(9.819999999999997,13)
	(1.0369999999999966,14)
	(1.985999999999892,14)
	(2.9289999999997884,14)
	(3.9459999999996764,14)
	(4.908999999999974,14)
	(5.423000000000146,14)
	(6.079000000000365,14)
	(6.865000000000627,14)
	(7.807000000000942,14)
	(8.612000000000666,14)
	(9.188000000000347,14)
	(9.770000000000024,14)
	(1.0279999999999976,15)
	(1.9819999999998925,15)
	(2.7539999999998077,15)
	(3.851999999999687,15)
	(4.564999999999859,15)
	(5.282000000000099,15)
	(5.869000000000295,15)
	(6.803000000000607,15)
	(7.759000000000926,15)
	(8.583000000000682,15)
	(9.071000000000412,15)
	(9.83299999999999,15)
	(0.8610000000000007,16)
	(1.3799999999999588,16)
	(2.025999999999888,16)
	(2.9269999999997887,16)
	(3.7899999999996936,16)
	(4.722999999999912,16)
	(5.389000000000134,16)
	(5.971000000000329,16)
	(6.819000000000612,16)
	(7.521000000000846,16)
	(8.095000000000953,16)
	(8.869000000000524,16)
	(9.767000000000026,16)
	(0.6110000000000004,17)
	(1.1999999999999786,17)
	(2.013999999999889,17)
	(2.941999999999787,17)
	(3.384999999999738,17)
	(4.0689999999996935,17)
	(4.916999999999977,17)
	(5.759000000000258,17)
	(6.666000000000561,17)
	(7.461000000000826,17)
	(7.958000000000992,17)
	(8.873000000000522,17)
	(9.713000000000056,17)
	(0.9840000000000008,18)
	(1.758999999999917,18)
	(2.3389999999998534,18)
	(3.167999999999762,18)
	(3.968999999999674,18)
	(4.914999999999976,18)
	(5.927000000000314,18)
	(6.870000000000629,18)
	(7.6920000000009034,18)
	(8.546000000000703,18)
	(9.410000000000224,18)
	(0.9840000000000008,19)
	(1.9579999999998952,19)
	(2.751999999999808,19)
	(3.4809999999997276,19)
	(4.072999999999695,19)
	(4.818999999999944,19)
	(5.789000000000268,19)
	(6.585000000000534,19)
	(7.393000000000804,19)
	(7.946000000000988,19)
	(8.834000000000543,19)
	(9.728000000000048,19)
	(0.23700000000000018,20)
	(0.9390000000000007,20)
	(1.9559999999998954,20)
	(2.9389999999997873,20)
	(3.759999999999697,20)
	(4.482999999999832,20)
	(5.0480000000000205,20)
	(5.905000000000307,20)
	(6.775000000000597,20)
	(7.546000000000855,20)
	(8.438000000000763,20)
	(9.388000000000236,20)
	(9.9929999999999,20)
	(0.47300000000000036,21)
	(1.133999999999986,21)
	(1.9889999999998917,21)
	(2.9919999999997815,21)
	(3.776999999999695,21)
	(4.689999999999901,21)
	(5.6890000000002345,21)
	(6.539000000000518,21)
	(7.044000000000687,21)
	(7.729000000000916,21)
	(8.501000000000728,21)
	(9.198000000000341,21)
	(9.808000000000003,21)
	(0.6640000000000005,22)
	(1.2629999999999717,22)
	(2.0479999999998855,22)
	(3.00699999999978,22)
	(3.9749999999996732,22)
	(4.938999999999984,22)
	(5.811000000000275,22)
	(6.75400000000059,22)
	(7.550000000000856,22)
	(8.557000000000697,22)
	(9.444000000000205,22)
	(0.9120000000000007,23)
	(1.9259999999998987,23)
	(2.5309999999998323,23)
	(3.1189999999997675,23)
	(3.9709999999996737,23)
	(4.758999999999924,23)
	(5.451000000000155,23)
	(5.948000000000321,23)
	(6.861000000000626,23)
	(7.7880000000009355,23)
	(8.60500000000067,23)
	(9.366000000000248,23)
	(9.872999999999967,23)
	(1.0359999999999967,24)
	(2.0849999999998814,24)
	(3.021999999999778,24)
	(3.8089999999996915,24)
	(4.385999999999799,24)
	(5.014000000000009,24)
	(5.892000000000302,24)
	(6.90400000000064,24)
	(7.6980000000009055,24)
	(8.521000000000717,24)
	(9.352000000000256,24)
	(9.926999999999937,24)
	(0.8990000000000007,25)
	(1.985999999999892,25)
	(2.7919999999998035,25)
	(3.6629999999997076,25)
	(4.444999999999819,25)
	(5.579000000000198,25)
	(6.052000000000356,25)
	(6.860000000000626,25)
	(7.624000000000881,25)
	(8.449000000000757,25)
	(9.630000000000102,25)
	(0.9440000000000007,26)
	(1.9139999999999,26)
	(2.9579999999997852,26)
	(3.8719999999996846,26)
	(4.833999999999949,26)
	(5.866000000000294,26)
	(6.802000000000606,26)
	(7.678000000000899,26)
	(8.78700000000057,26)
	(9.789000000000014,26)
	(1.0079999999999998,27)
	(1.8629999999999056,27)
	(2.2579999999998623,27)
	(3.0939999999997703,27)
	(4.021999999999678,27)
	(4.909999999999974,27)
	(5.576000000000197,27)
	(6.03500000000035,27)
	(6.840000000000619,27)
	(7.41300000000081,27)
	(8.232000000000877,27)
	(9.034000000000432,27)
	(9.937999999999931,27)
	(0.8860000000000007,28)
	(1.8179999999999106,28)
	(2.470999999999839,28)
	(3.039999999999776,28)
	(3.9369999999996774,28)
	(4.824999999999946,28)
	(5.477000000000164,28)
	(6.130000000000382,28)
	(6.800000000000606,28)
	(7.7400000000009195,28)
	(8.254000000000865,28)
	(8.907000000000503,28)
	(9.685000000000072,28)
	(0.9980000000000008,29)
	(1.9539999999998956,29)
	(2.978999999999783,29)
	(3.9649999999996743,29)
	(4.65699999999989,29)
	(5.395000000000136,29)
	(6.1380000000003845,29)
	(6.971000000000663,29)
	(7.783000000000934,29)
	(8.69500000000062,29)
	(9.23600000000032,29)
	(9.945999999999927,29)
	(0.5550000000000004,30)
	(1.059999999999994,30)
	(1.9649999999998944,30)
	(2.952999999999786,30)
	(3.748999999999698,30)
	(4.340999999999784,30)
	(5.112000000000042,30)
	(5.896000000000304,30)
	(6.7340000000005835,30)
	(7.47300000000083,30)
	(7.963000000000994,30)
	(8.824000000000549,30)
	(9.520000000000163,30)
	(0.7080000000000005,31)
	(1.150999999999984,31)
	(2.114999999999878,31)
	(3.076999999999772,31)
	(3.9159999999996797,31)
	(4.832999999999949,31)
	(5.549000000000188,31)
	(6.348000000000455,31)
	(7.154000000000724,31)
	(7.8630000000009606,31)
	(8.53300000000071,31)
	(9.673000000000078,31)
	(0.5670000000000004,32)
	(1.2759999999999703,32)
	(2.1489999999998743,32)
	(2.7539999999998077,32)
	(3.693999999999704,32)
	(4.654999999999889,32)
	(5.391000000000135,32)
	(5.942000000000319,32)
	(6.884000000000634,32)
	(7.7700000000009295,32)
	(8.579000000000685,32)
	(9.532000000000156,32)
	(1.0010000000000006,33)
	(1.8699999999999048,33)
	(2.570999999999828,33)
	(3.00499999999978,33)
	(3.5379999999997214,33)
	(4.152999999999722,33)
	(4.841999999999952,33)
	(5.443000000000152,33)
	(5.913000000000309,33)
	(6.528000000000515,33)
	(7.044000000000687,33)
	(7.747000000000922,33)
	(8.746000000000592,33)
	(9.481000000000185,33)
	(1.0479999999999954,34)
	(1.9739999999998934,34)
	(2.716999999999812,34)
	(3.1549999999997635,34)
	(3.9889999999996717,34)
	(4.743999999999919,34)
	(5.52700000000018,34)
	(6.152000000000389,34)
	(6.924000000000647,34)
	(7.853000000000957,34)
	(8.78700000000057,34)
	(9.68700000000007,34)
	(0.9510000000000007,35)
	(2.042999999999886,35)
	(2.7549999999998076,35)
	(3.2019999999997584,35)
	(3.9279999999996784,35)
	(4.6289999999998805,35)
	(5.6140000000002095,35)
	(6.690000000000569,35)
	(7.775000000000931,35)
	(8.736000000000598,35)
	(9.686000000000071,35)
	(0.8950000000000007,36)
	(1.904999999999901,36)
	(2.5649999999998285,36)
	(3.178999999999761,36)
	(3.8619999999996857,36)
	(4.3879999999998,36)
	(4.958999999999991,36)
	(5.896000000000304,36)
	(6.849000000000622,36)
	(7.385000000000801,36)
	(8.051000000000977,36)
	(8.941000000000484,36)
	(9.798000000000009,36)
	(1.0020000000000004,37)
	(1.9429999999998968,37)
	(2.6829999999998155,37)
	(3.5089999999997246,37)
	(4.097999999999703,37)
	(4.997000000000003,37)
	(5.839000000000285,37)
	(6.712000000000576,37)
	(7.277000000000765,37)
	(7.991000000001003,37)
	(8.469000000000745,37)
	(9.34400000000026,37)
	(9.788000000000014,37)
	(0.7340000000000005,38)
	(1.123999999999987,38)
	(1.9309999999998981,38)
	(2.924999999999789,38)
	(3.721999999999701,38)
	(4.29699999999977,38)
	(5.0960000000000365,38)
	(5.842000000000286,38)
	(6.414000000000477,38)
	(7.184000000000734,38)
	(7.8630000000009606,38)
	(8.682000000000627,38)
	(9.586000000000126,38)
	(0.9770000000000008,39)
	(1.7899999999999137,39)
	(2.715999999999812,39)
	(3.487999999999727,39)
	(4.123999999999712,39)
	(4.929999999999981,39)
	(5.786000000000267,39)
	(6.247000000000421,39)
	(6.974000000000664,39)
	(7.654000000000891,39)
	(8.358000000000807,39)
	(9.052000000000422,39)
	(9.76100000000003,39)
	(1.0030000000000003,40)
	(1.9469999999998964,40)
	(2.6719999999998167,40)
	(3.024999999999778,40)
	(3.9829999999996724,40)
	(4.916999999999977,40)
	(5.965000000000327,40)
	(6.6860000000005675,40)
	(7.147000000000721,40)
	(7.998000000001006,40)
	(8.885000000000515,40)
	(9.639000000000097,40)
	(0.8820000000000007,41)
	(1.9349999999998977,41)
	(2.9009999999997915,41)
	(3.9459999999996764,41)
	(4.960999999999991,41)
	(5.844000000000286,41)
	(6.7250000000005805,41)
	(7.638000000000885,41)
	(8.342000000000816,41)
	(8.98400000000046,41)
	(9.842999999999984,41)
	(0.9010000000000007,42)
	(1.9929999999998913,42)
	(2.8109999999998014,42)
	(3.657999999999708,42)
	(4.199999999999737,42)
	(4.843999999999952,42)
	(5.666000000000227,42)
	(6.301000000000439,42)
	(6.892000000000636,42)
	(7.837000000000952,42)
	(8.836000000000542,42)
	(9.447000000000203,42)
	(0.9560000000000007,43)
	(1.8569999999999063,43)
	(2.2739999999998606,43)
	(3.076999999999772,43)
	(3.9979999999996707,43)
	(4.95599999999999,43)
	(5.933000000000316,43)
	(6.378000000000465,43)
	(6.990000000000669,43)
	(7.8540000000009575,43)
	(8.67600000000063,43)
	(9.158000000000364,43)
	(9.745000000000038,43)
	(0.7830000000000006,44)
	(1.5769999999999371,44)
	(2.313999999999856,44)
	(3.041999999999776,44)
	(3.987999999999672,44)
	(4.924999999999979,44)
	(5.906000000000307,44)
	(6.891000000000636,44)
	(7.89100000000097,44)
	(8.819000000000552,44)
	(9.665000000000083,44)
	(0.9440000000000007,45)
	(1.55099999999994,45)
	(2.332999999999854,45)
	(2.978999999999783,45)
	(3.6639999999997075,45)
	(4.100999999999704,45)
	(5.0120000000000084,45)
	(5.712000000000242,45)
	(6.467000000000494,45)
	(6.958000000000658,45)
	(7.838000000000952,45)
	(8.619000000000662,45)
	(9.268000000000303,45)
	(9.93899999999993,45)
	(0.9250000000000007,46)
	(2.0039999999998903,46)
	(2.8479999999997974,46)
	(3.521999999999723,46)
	(4.0689999999996935,46)
	(4.881999999999965,46)
	(5.732000000000249,46)
	(6.766000000000594,46)
	(7.628000000000882,46)
	(8.219000000000884,46)
	(8.809000000000557,46)
	(9.642000000000095,46)
	(0.9980000000000008,47)
	(1.9839999999998923,47)
	(2.8759999999997943,47)
	(3.840999999999688,47)
	(4.770999999999928,47)
	(5.442000000000152,47)
	(6.2550000000004236,47)
	(7.033000000000683,47)
	(7.83100000000095,47)
	(8.747000000000591,47)
	(9.639000000000097,47)
	(1.0189999999999986,48)
	(2.0089999999998898,48)
	(2.8809999999997937,48)
	(3.596999999999715,48)
	(4.377999999999797,48)
	(4.928999999999981,48)
	(5.841000000000285,48)
	(6.847000000000621,48)
	(7.644000000000887,48)
	(8.507000000000724,48)
	(8.960000000000473,48)
	(9.755000000000033,48)
	(0.9350000000000007,49)
	(1.7799999999999148,49)
	(2.7819999999998046,49)
	(3.741999999999699,49)
	(4.246999999999753,49)
	(5.13600000000005,49)
	(5.949000000000321,49)
	(6.861000000000626,49)
	(7.726000000000915,49)
	(8.667000000000636,49)
	(9.090000000000401,49)
	(9.809000000000003,49)
	(0.9850000000000008,50)
	(1.9649999999998944,50)
	(2.8119999999998013,50)
	(3.5979999999997148,50)
	(4.199999999999737,50)
	(4.933999999999982,50)
	(5.960000000000325,50)
	(6.84200000000062,50)
	(7.846000000000955,50)
	(8.74900000000059,50)
	(9.571000000000135,50)
	(0.9270000000000007,51)
	(1.749999999999918,51)
	(2.812999999999801,51)
	(3.3639999999997405,51)
	(4.018999999999677,51)
	(4.786999999999933,51)
	(5.52600000000018,51)
	(5.918000000000311,51)
	(6.851000000000623,51)
	(7.756000000000925,51)
	(8.35100000000081,51)
	(8.864000000000527,51)
	(9.801000000000007,51)
	(0.7080000000000005,52)
	(1.2089999999999776,52)
	(2.00799999999989,52)
	(2.812999999999801,52)
	(3.950999999999676,52)
	(4.841999999999952,52)
	(5.928000000000314,52)
	(6.628000000000548,52)
	(6.958000000000658,52)
	(7.814000000000944,52)
	(8.522000000000716,52)
	(8.994000000000455,52)
	(9.824999999999994,52)
	(1.0199999999999985,53)
	(1.9979999999998908,53)
	(2.8209999999998003,53)
	(3.477999999999728,53)
	(4.139999999999717,53)
	(5.044000000000019,53)
	(5.927000000000314,53)
	(6.808000000000608,53)
	(7.80200000000094,53)
	(8.452000000000755,53)
	(8.883000000000516,53)
	(9.592000000000123,53)
	(9.861999999999973,53)
	(0.9780000000000008,54)
	(1.9929999999998913,54)
	(2.977999999999783,54)
	(3.931999999999678,54)
	(4.788999999999934,54)
	(5.37700000000013,54)
	(5.948000000000321,54)
	(6.612000000000543,54)
	(7.308000000000775,54)
	(8.086000000000958,54)
	(8.909000000000502,54)
	(9.803000000000006,54)
	(0.9220000000000007,55)
	(1.5519999999999399,55)
	(2.114999999999878,55)
	(2.968999999999784,55)
	(3.902999999999681,55)
	(4.542999999999852,55)
	(5.296000000000103,55)
	(5.940000000000318,55)
	(6.855000000000624,55)
	(7.549000000000856,55)
	(8.003000000001004,55)
	(8.801000000000561,55)
	(9.664000000000083,55)
	(0.5520000000000004,56)
	(1.1679999999999822,56)
	(2.122999999999877,56)
	(3.049999999999775,56)
	(3.994999999999671,56)
	(4.755999999999923,56)
	(5.481000000000165,56)
	(6.060000000000358,56)
	(6.87300000000063,56)
	(7.601000000000873,56)
	(8.488000000000735,56)
	(9.00100000000045,56)
	(9.818999999999997,56)
	(0.5880000000000004,57)
	(1.2249999999999759,57)
	(2.015999999999889,57)
	(2.7369999999998096,57)
	(3.306999999999747,57)
	(4.037999999999683,57)
	(4.910999999999975,57)
	(5.679000000000231,57)
	(5.985000000000333,57)
	(6.906000000000641,57)
	(7.744000000000921,57)
	(8.668000000000635,57)
	(9.493000000000178,57)
	(0.9350000000000007,58)
	(1.8129999999999111,58)
	(2.5899999999998258,58)
	(3.2639999999997515,58)
	(3.950999999999676,58)
	(4.759999999999924,58)
	(5.565000000000193,58)
	(6.055000000000357,58)
	(6.803000000000607,58)
	(7.564000000000861,58)
	(8.417000000000774,58)
	(9.048000000000425,58)
	(9.682000000000073,58)
	(0.47700000000000037,59)
	(1.0679999999999932,59)
	(1.958999999999895,59)
	(2.9189999999997895,59)
	(3.7529999999996977,59)
	(4.789999999999934,59)
	(5.73400000000025,59)
	(6.39300000000047,59)
	(7.056000000000691,59)
	(7.6980000000009055,59)
	(8.756000000000586,59)
	(9.448000000000203,59)
	(9.88699999999996,59)
	(0.9700000000000008,60)
	(1.9999999999998905,60)
	(2.9849999999997823,60)
	(3.5099999999997245,60)
	(4.015999999999676,60)
	(4.967999999999994,60)
	(5.827000000000281,60)
	(6.2280000000004145,60)
	(6.798000000000605,60)
	(7.3180000000007785,60)
	(7.826000000000948,60)
	(8.76600000000058,60)
	(9.772000000000023,60)
	(0.6970000000000005,61)
	(1.060999999999994,61)
	(1.9549999999998955,61)
	(2.988999999999782,61)
	(3.9169999999996796,61)
	(4.737999999999917,61)
	(5.622000000000212,61)
	(6.166000000000394,61)
	(6.84400000000062,61)
	(7.581000000000866,61)
	(8.283000000000849,61)
	(8.910000000000501,61)
	(9.727000000000048,61)
	(0.9050000000000007,62)
	(1.9819999999998925,62)
	(2.958999999999785,62)
	(3.7729999999996955,62)
	(4.5749999999998625,62)
	(5.182000000000065,62)
	(5.742000000000252,62)
	(6.380000000000465,62)
	(6.841000000000619,62)
	(7.487000000000835,62)
	(8.095000000000953,62)
	(8.951000000000478,62)
	(9.731000000000046,62)
	(0.9490000000000007,63)
	(1.5729999999999376,63)
	(2.1359999999998758,63)
	(2.831999999999799,63)
	(3.6069999999997138,63)
	(4.161999999999725,63)
	(4.902999999999972,63)
	(5.887000000000301,63)
	(6.869000000000629,63)
	(7.639000000000886,63)
	(8.69500000000062,63)
	(9.547000000000148,63)
	(0.6800000000000005,64)
	(1.1439999999999848,64)
	(1.9829999999998924,64)
	(2.9839999999997824,64)
	(4.003999999999672,64)
	(5.022000000000012,64)
	(5.922000000000312,64)
	(6.6350000000005505,64)
	(7.394000000000804,64)
	(7.932000000000984,64)
	(8.783000000000571,64)
	(9.620000000000108,64)
	(1.0369999999999966,65)
	(2.035999999999887,65)
	(2.9399999999997872,65)
	(3.950999999999676,65)
	(4.932999999999982,65)
	(5.928000000000314,65)
	(6.7490000000005885,65)
	(7.547000000000855,65)
	(8.549000000000701,65)
	(9.368000000000247,65)
	(1.0099999999999996,66)
	(2.024999999999888,66)
	(2.9379999999997874,66)
	(3.8639999999996855,66)
	(4.653999999999889,66)
	(5.327000000000114,66)
	(5.878000000000298,66)
	(6.803000000000607,66)
	(7.570000000000863,66)
	(8.538000000000707,66)
	(9.414000000000222,66)
	(0.9380000000000007,67)
	(1.7829999999999144,67)
	(2.7379999999998095,67)
	(3.2999999999997476,67)
	(3.8089999999996915,67)
	(4.623999999999879,67)
	(5.580000000000198,67)
	(6.533000000000516,67)
	(6.980000000000666,67)
	(7.7190000000009125,67)
	(8.614000000000665,67)
	(9.466000000000193,67)
	(1.0030000000000003,68)
	(1.794999999999913,68)
	(2.213999999999867,68)
	(2.9749999999997834,68)
	(3.624999999999712,68)
	(4.6409999999998846,68)
	(5.178000000000064,68)
	(6.028000000000348,68)
	(6.853000000000623,68)
	(7.691000000000903,68)
	(8.638000000000652,68)
	(9.564000000000139,68)
	(0.9880000000000008,69)
	(1.6909999999999246,69)
	(2.1459999999998747,69)
	(2.904999999999791,69)
	(3.9349999999996776,69)
	(4.89799999999997,69)
	(5.712000000000242,69)
	(6.247000000000421,69)
	(7.066000000000694,69)
	(7.810000000000943,69)
	(8.647000000000647,69)
	(9.36200000000025,69)
	(0.02000000000000001,70)
	(1.0030000000000003,70)
	(1.9539999999998956,70)
	(2.6099999999998236,70)
	(3.812999999999691,70)
	(4.56699999999986,70)
	(5.086000000000033,70)
	(5.869000000000295,70)
	(6.7840000000006,70)
	(7.8270000000009485,70)
	(8.811000000000556,70)
	(9.76100000000003,70)
	(0.9340000000000007,71)
	(1.9479999999998963,71)
	(2.779999999999805,71)
	(3.7559999999996974,71)
	(4.795999999999936,71)
	(5.663000000000226,71)
	(6.869000000000629,71)
	(7.8150000000009445,71)
	(8.583000000000682,71)
	(9.392000000000234,71)
	(9.889999999999958,71)
	(0.9970000000000008,72)
	(1.8809999999999036,72)
	(2.8639999999997956,72)
	(3.7359999999996996,72)
	(4.308999999999774,72)
	(5.008000000000007,72)
	(5.968000000000328,72)
	(6.548000000000521,72)
	(7.058000000000692,72)
	(7.868000000000962,72)
	(8.53400000000071,72)
	(8.915000000000498,72)
	(9.645000000000094,72)
	(1.0089999999999997,73)
	(1.8849999999999032,73)
	(2.342999999999853,73)
	(2.9539999999997857,73)
	(3.868999999999685,73)
	(4.645999999999886,73)
	(5.352000000000122,73)
	(6.010000000000342,73)
	(6.863000000000627,73)
	(7.7850000000009345,73)
	(8.774000000000576,73)
	(9.66900000000008,73)
	(1.0999999999999897,74)
	(1.9059999999999009,74)
	(2.8929999999997924,74)
	(3.7249999999997008,74)
	(4.248999999999754,74)
	(4.921999999999978,74)
	(5.863000000000293,74)
	(6.793000000000603,74)
	(7.7280000000009155,74)
	(8.463000000000749,74)
	(9.160000000000363,74)
	(0.6370000000000005,75)
	(1.6899999999999247,75)
	(2.153999999999874,75)
	(3.0289999999997774,75)
	(3.977999999999673,75)
	(4.898999999999971,75)
	(5.842000000000286,75)
	(6.4830000000005,75)
	(7.059000000000692,75)
	(7.729000000000916,75)
	(8.790000000000568,75)
	(9.556000000000143,75)
	(0.8510000000000006,76)
	(1.259999999999972,76)
	(2.0409999999998862,76)
	(3.0279999999997775,76)
	(3.9839999999996722,76)
	(4.6019999999998715,76)
	(5.234000000000083,76)
	(5.995000000000337,76)
	(6.912000000000643,76)
	(7.568000000000862,76)
	(8.20700000000089,76)
	(8.852000000000533,76)
	(9.550000000000146,76)
	(1.0079999999999998,77)
	(1.5199999999999434,77)
	(2.00499999999989,77)
	(2.977999999999783,77)
	(3.7629999999996966,77)
	(4.486999999999833,77)
	(5.0180000000000105,77)
	(5.818000000000278,77)
	(6.744000000000587,77)
	(7.1890000000007355,77)
	(7.843000000000954,77)
	(8.780000000000573,77)
	(9.711000000000057,77)
	(0.8340000000000006,78)
	(1.386999999999958,78)
	(1.9729999999998935,78)
	(2.9729999999997836,78)
	(3.595999999999715,78)
	(4.031999999999681,78)
	(4.89699999999997,78)
	(5.847000000000287,78)
	(6.729000000000582,78)
	(7.778000000000932,78)
	(8.269000000000856,78)
	(8.892000000000511,78)
	(9.880999999999963,78)
	(0.9770000000000008,79)
	(1.9099999999999004,79)
	(2.867999999999795,79)
	(3.4369999999997325,79)
	(4.0269999999996795,79)
	(4.924999999999979,79)
	(5.791000000000269,79)
	(6.6980000000005715,79)
	(7.424000000000814,79)
	(8.02700000000099,79)
	(8.924000000000493,79)
	(9.767000000000026,79)
	(0.8820000000000007,80)
	(1.0979999999999899,80)
	(1.8699999999999048,80)
	(2.504999999999835,80)
	(3.1539999999997637,80)
	(4.019999999999677,80)
	(4.976999999999997,80)
	(5.712000000000242,80)
	(6.0990000000003715,80)
	(6.893000000000637,80)
	(7.612000000000877,80)
	(8.141000000000927,80)
	(8.94900000000048,80)
	(9.627000000000104,80)
	(0.4010000000000003,81)
	(0.9710000000000008,81)
	(2.0299999999998875,81)
	(2.715999999999812,81)
	(3.267999999999751,81)
	(3.9719999999996736,81)
	(4.923999999999979,81)
	(5.769000000000261,81)
	(6.75400000000059,81)
	(7.342000000000787,81)
	(7.926000000000982,81)
	(8.7310000000006,81)
	(9.386000000000237,81)
	(9.856999999999976,81)
	(0.9460000000000007,82)
	(2.015999999999889,82)
	(2.7749999999998054,82)
	(3.303999999999747,82)
	(4.007999999999673,82)
	(4.855999999999956,82)
	(5.783000000000266,82)
	(6.777000000000598,82)
	(7.670000000000896,82)
	(8.200000000000895,82)
	(8.846000000000537,82)
	(9.718000000000053,82)
	(1.0479999999999954,83)
	(1.9929999999998913,83)
	(2.943999999999787,83)
	(3.9269999999996785,83)
	(4.875999999999963,83)
	(5.648000000000221,83)
	(6.276000000000431,83)
	(6.922000000000646,83)
	(7.867000000000962,83)
	(8.827000000000547,83)
	(9.590000000000124,83)
	(1.0349999999999968,84)
	(1.9809999999998926,84)
	(2.9169999999997898,84)
	(3.923999999999679,84)
	(4.740999999999918,84)
	(5.666000000000227,84)
	(6.040000000000352,84)
	(6.627000000000548,84)
	(7.319000000000779,84)
	(7.987000000001002,84)
	(8.83900000000054,84)
	(9.774000000000022,84)
	(0.9860000000000008,85)
	(1.9709999999998937,85)
	(2.813999999999801,85)
	(3.866999999999685,85)
	(4.800999999999938,85)
	(5.827000000000281,85)
	(6.405000000000474,85)
	(7.02400000000068,85)
	(7.89100000000097,85)
	(8.537000000000708,85)
	(9.637000000000098,85)
	(0.9140000000000007,86)
	(1.8449999999999076,86)
	(2.9359999999997877,86)
	(3.802999999999692,86)
	(4.341999999999785,86)
	(5.032000000000015,86)
	(5.868000000000294,86)
	(6.766000000000594,86)
	(7.372000000000797,86)
	(7.867000000000962,86)
	(8.831000000000545,86)
	(9.717000000000054,86)
	(0.9450000000000007,87)
	(1.9359999999998976,87)
	(2.941999999999787,87)
	(3.6819999999997055,87)
	(4.230999999999748,87)
	(5.050000000000021,87)
	(5.925000000000313,87)
	(6.835000000000617,87)
	(7.65100000000089,87)
	(8.112000000000943,87)
	(8.888000000000513,87)
	(9.716000000000054,87)
	(0.4930000000000004,88)
	(1.0089999999999997,88)
	(2.0289999999998876,88)
	(2.9009999999997915,88)
	(3.91399999999968,88)
	(4.408999999999807,88)
	(5.0270000000000135,88)
	(5.85500000000029,88)
	(6.579000000000532,88)
	(7.251000000000756,88)
	(7.8480000000009555,88)
	(8.793000000000566,88)
	(9.510000000000169,88)
	(0.8730000000000007,89)
	(1.4729999999999486,89)
	(2.1109999999998785,89)
	(2.9839999999997824,89)
	(4.018999999999677,89)
	(4.840999999999951,89)
	(5.350000000000121,89)
	(6.024000000000346,89)
	(6.7280000000005815,89)
	(7.760000000000926,89)
	(8.488000000000735,89)
	(9.393000000000233,89)
	(1.0479999999999954,90)
	(1.9279999999998985,90)
	(2.9669999999997843,90)
	(3.7719999999996956,90)
	(4.652999999999889,90)
	(5.500000000000171,90)
	(6.127000000000381,90)
	(6.84300000000062,90)
	(7.440000000000819,90)
	(7.834000000000951,90)
	(8.7300000000006,90)
	(9.52500000000016,90)
	(1.024999999999998,91)
	(2.062999999999884,91)
	(2.932999999999788,91)
	(3.648999999999709,91)
	(4.654999999999889,91)
	(5.073000000000029,91)
	(5.891000000000302,91)
	(6.799000000000605,91)
	(7.363000000000794,91)
	(7.906000000000975,91)
	(8.827000000000547,91)
	(9.531000000000157,91)
	(0.7380000000000005,92)
	(1.3209999999999653,92)
	(2.09899999999988,92)
	(2.9739999999997835,92)
	(3.767999999999696,92)
	(4.0599999999996905,92)
	(4.880999999999965,92)
	(5.76500000000026,92)
	(6.36500000000046,92)
	(6.923000000000647,92)
	(7.914000000000978,92)
	(8.71400000000061,92)
	(9.646000000000093,92)
	(0.9860000000000008,93)
	(1.785999999999914,93)
	(2.18699999999987,93)
	(3.0379999999997764,93)
	(3.8709999999996847,93)
	(4.816999999999943,93)
	(5.651000000000222,93)
	(6.149000000000388,93)
	(7.128000000000715,93)
	(7.811000000000943,93)
	(8.637000000000652,93)
	(9.25600000000031,93)
	(9.913999999999945,93)
	(0.6050000000000004,94)
	(1.18799999999998,94)
	(2.1009999999998796,94)
	(3.0819999999997716,94)
	(3.8749999999996843,94)
	(4.845999999999953,94)
	(5.792000000000269,94)
	(6.1840000000004,94)
	(6.989000000000669,94)
	(7.86100000000096,94)
	(8.78500000000057,94)
	(9.755000000000033,94)
	(1.0669999999999933,95)
	(1.6399999999999302,95)
	(2.6279999999998216,95)
	(3.397999999999737,95)
	(3.9639999999996745,95)
	(4.914999999999976,95)
	(5.6620000000002255,95)
	(6.008000000000341,95)
	(6.7580000000005915,95)
	(7.50200000000084,95)
	(8.657000000000641,95)
	(9.096000000000398,95)
	(9.819999999999997,95)
	(0.9640000000000007,96)
	(1.54999999999994,96)
	(2.2289999999998655,96)
	(2.9739999999997835,96)
	(4.040999999999684,96)
	(4.869999999999961,96)
	(5.624000000000213,96)
	(6.300000000000439,96)
	(6.972000000000663,96)
	(7.470000000000829,96)
	(7.992000000001004,96)
	(8.834000000000543,96)
	(9.721000000000052,96)
	(1.0040000000000002,97)
	(2.0379999999998866,97)
	(2.8919999999997925,97)
	(3.467999999999729,97)
	(4.016999999999676,97)
	(4.884999999999966,97)
	(5.731000000000249,97)
	(6.598000000000538,97)
	(7.3090000000007755,97)
	(7.849000000000956,97)
	(8.721000000000606,97)
	(9.455000000000199,97)
	(0.9440000000000007,98)
	(1.8919999999999024,98)
	(2.777999999999805,98)
	(3.9169999999996796,98)
	(5.001000000000005,98)
	(5.801000000000272,98)
	(6.619000000000545,98)
	(7.514000000000844,98)
	(8.097000000000952,98)
	(8.885000000000515,98)
	(9.774000000000022,98)
	(0.05100000000000004,99)
	(0.8980000000000007,99)
	(1.9639999999998945,99)
	(2.815999999999801,99)
	(3.6539999999997086,99)
	(4.440999999999818,99)
	(5.0270000000000135,99)
	(5.843000000000286,99)
	(6.816000000000611,99)
	(7.795000000000938,99)
	(8.583000000000682,99)
	(9.487000000000181,99)
	(0.8440000000000006,100)
	(1.6119999999999333,100)
	(2.18699999999987,100)
	(2.9809999999997827,100)
	(3.9279999999996784,100)
	(4.719999999999911,100)
	(5.508000000000174,100)
	(5.967000000000327,100)
	(6.835000000000617,100)
	(7.385000000000801,100)
	(8.005000000001003,100)
	(8.869000000000524,100)
	(9.696000000000065,100)
	(0.6650000000000005,101)
	(1.6949999999999241,101)
	(2.770999999999806,101)
	(3.567999999999718,101)
	(4.157999999999723,101)
	(4.962999999999992,101)
	(5.927000000000314,101)
	(6.919000000000645,101)
	(7.705000000000908,101)
	(8.302000000000838,101)
	(8.951000000000478,101)
	(9.945999999999927,101)
	(0.7650000000000006,102)
	(1.3029999999999673,102)
	(2.1279999999998767,102)
	(2.868999999999795,102)
	(3.4909999999997265,102)
	(4.078999999999697,102)
	(4.786999999999933,102)
	(5.861000000000292,102)
	(6.7550000000005905,102)
	(7.754000000000924,102)
	(8.71500000000061,102)
	(9.564000000000139,102)
	(0.9680000000000007,103)
	(1.886999999999903,103)
	(2.6219999999998223,103)
	(3.030999999999777,103)
	(3.8709999999996847,103)
	(4.323999999999779,103)
	(4.990000000000001,103)
	(5.838000000000284,103)
	(6.720000000000579,103)
	(7.507000000000842,103)
	(8.255000000000864,103)
	(8.993000000000455,103)
	(9.788000000000014,103)
	(0.9220000000000007,104)
	(1.6569999999999283,104)
	(2.1299999999998764,104)
	(2.9759999999997833,104)
	(3.893999999999682,104)
	(4.843999999999952,104)
	(5.324000000000113,104)
	(6.03400000000035,104)
	(6.847000000000621,104)
	(7.567000000000862,104)
	(8.112000000000943,104)
	(8.693000000000621,104)
	(9.68900000000007,104)
	(1.0309999999999973,105)
	(2.0499999999998852,105)
	(2.8459999999997976,105)
	(3.605999999999714,105)
	(4.034999999999682,105)
	(4.978999999999997,105)
	(5.871000000000295,105)
	(6.324000000000447,105)
	(6.939000000000652,105)
	(7.8360000000009515,105)
	(8.809000000000557,105)
	(9.720000000000052,105)
	(0.6060000000000004,106)
	(1.0619999999999938,106)
	(2.0039999999998903,106)
	(2.9009999999997915,106)
	(3.3019999999997474,106)
	(4.052999999999688,106)
	(4.890999999999968,106)
	(5.897000000000304,106)
	(6.6140000000005434,106)
	(7.286000000000768,106)
	(7.982000000001,106)
	(8.761000000000584,106)
	(9.413000000000222,106)
	(9.937999999999931,106)
	(0.7630000000000006,107)
	(1.205999999999978,107)
	(2.124999999999877,107)
	(3.0899999999997707,107)
	(4.066999999999693,107)
	(4.743999999999919,107)
	(5.0180000000000105,107)
	(5.942000000000319,107)
	(6.950000000000656,107)
	(7.804000000000941,107)
	(8.779000000000574,107)
	(9.654000000000089,107)
	(0.9830000000000008,108)
	(1.9569999999998953,108)
	(2.8939999999997923,108)
	(3.876999999999684,108)
	(4.871999999999962,108)
	(5.774000000000263,108)
	(6.2430000000004195,108)
	(7.041000000000686,108)
	(7.910000000000976,108)
	(8.820000000000551,108)
	(9.541000000000151,108)
	(0.7470000000000006,109)
	(1.7979999999999128,109)
	(2.4629999999998398,109)
	(3.024999999999778,109)
	(3.8339999999996888,109)
	(4.71599999999991,109)
	(5.696000000000237,109)
	(6.685000000000567,109)
	(7.628000000000882,109)
	(8.3720000000008,109)
	(9.087000000000403,109)
	(9.714000000000055,109)
	(0.8200000000000006,110)
	(1.5269999999999426,110)
	(2.37199999999985,110)
	(3.177999999999761,110)
	(4.021999999999678,110)
	(4.937999999999984,110)
	(5.64500000000022,110)
	(6.267000000000428,110)
	(7.047000000000688,110)
	(7.918000000000979,110)
	(8.753000000000588,110)
	(9.750000000000036,110)
	(0.9900000000000008,111)
	(1.850999999999907,111)
	(2.7009999999998136,111)
	(3.431999999999733,111)
	(4.167999999999727,111)
	(4.844999999999953,111)
	(5.870000000000295,111)
	(6.823000000000613,111)
	(7.8150000000009445,111)
	(8.620000000000662,111)
	(9.403000000000228,111)
	(0.9960000000000008,112)
	(1.9559999999998954,112)
	(2.861999999999796,112)
	(3.584999999999716,112)
	(4.143999999999719,112)
	(4.903999999999972,112)
	(5.776000000000264,112)
	(6.271000000000429,112)
	(6.860000000000626,112)
	(7.528000000000849,112)
	(8.167000000000913,112)
	(8.777000000000575,112)
	(9.697000000000065,112)
	(0.9890000000000008,113)
	(1.9609999999998948,113)
	(2.779999999999805,113)
	(3.4529999999997307,113)
	(4.187999999999733,113)
	(4.988,113)
	(5.958000000000324,113)
	(6.946000000000654,113)
	(7.867000000000962,113)
	(8.782000000000572,113)
	(9.805000000000005,113)
	(0.9910000000000008,114)
	(1.659999999999928,114)
	(2.052999999999885,114)
	(2.869999999999795,114)
	(3.6979999999997037,114)
	(4.32699999999978,114)
	(5.0120000000000084,114)
	(5.941000000000319,114)
	(6.7460000000005875,114)
	(7.41200000000081,114)
	(8.123000000000937,114)
	(8.799000000000563,114)
	(9.697000000000065,114)
	(0.8930000000000007,115)
	(1.9839999999998923,115)
	(2.859999999999796,115)
	(3.4009999999997365,115)
	(4.025999999999679,115)
	(4.667999999999894,115)
	(5.562000000000192,115)
	(6.430000000000482,115)
	(7.030000000000682,115)
	(7.852000000000957,115)
	(8.743000000000594,115)
	(9.6350000000001,115)
	(0.9250000000000007,116)
	(1.8999999999999015,116)
	(2.488999999999837,116)
	(3.1079999999997687,116)
	(4.0509999999996875,116)
	(5.011000000000008,116)
	(5.876000000000297,116)
	(6.681000000000566,116)
	(7.326000000000781,116)
	(7.938000000000986,116)
	(8.779000000000574,116)
	(9.774000000000022,116)
	(0.9580000000000007,117)
	(1.6849999999999252,117)
	(2.1819999999998707,117)
	(2.9489999999997862,117)
	(3.948999999999676,117)
	(4.831999999999948,117)
	(5.6800000000002315,117)
	(6.1080000000003745,117)
	(6.865000000000627,117)
	(7.603000000000874,117)
	(8.597000000000675,117)
	(9.335000000000266,117)
	(0.8750000000000007,118)
	(1.5159999999999438,118)
	(2.250999999999863,118)
	(3.103999999999769,118)
	(3.9749999999996732,118)
	(4.963999999999992,118)
	(5.370000000000128,118)
	(6.054000000000356,118)
	(6.868000000000628,118)
	(7.56300000000086,118)
	(7.901000000000973,118)
	(8.745000000000593,118)
	(9.330000000000268,118)
	(9.968999999999914,118)
	(0.9700000000000008,119)
	(1.959999999999895,119)
	(2.9109999999997904,119)
	(3.2099999999997575,119)
	(3.8559999999996863,119)
	(4.427999999999813,119)
	(4.965999999999993,119)
	(5.802000000000272,119)
	(6.777000000000598,119)
	(7.611000000000876,119)
	(8.511000000000722,119)
	(9.095000000000399,119)
	(9.667000000000082,119)
	(0.5390000000000004,120)
	(1.1079999999999888,120)
	(2.053999999999885,120)
	(2.8939999999997923,120)
	(3.8289999999996893,120)
	(4.723999999999912,120)
	(5.0960000000000365,120)
	(5.985000000000333,120)
	(6.887000000000635,120)
	(7.765000000000928,120)
	(8.788000000000569,120)
	(9.4520000000002,120)
	(1.0010000000000006,121)
	(1.7179999999999216,121)
	(2.1359999999998758,121)
	(2.9909999999997816,121)
	(3.9019999999996813,121)
	(4.910999999999975,121)
	(5.788000000000268,121)
	(6.652000000000556,121)
	(6.998000000000672,121)
	(7.7910000000009365,121)
	(8.646000000000647,121)
	(9.249000000000313,121)
	(9.799000000000008,121)
	(0.7910000000000006,122)
	(1.3209999999999653,122)
	(2.0179999999998888,122)
	(3.021999999999778,122)
	(3.966999999999674,122)
	(4.83799999999995,122)
	(5.508000000000174,122)
	(6.070000000000362,122)
	(6.885000000000634,122)
	(7.841000000000953,122)
	(8.538000000000707,122)
	(9.29000000000029,122)
	(9.889999999999958,122)
	(0.16200000000000012,123)
	(1.0469999999999955,123)
	(2.025999999999888,123)
	(2.904999999999791,123)
	(3.8889999999996827,123)
	(4.89799999999997,123)
	(5.901000000000305,123)
	(6.742000000000586,123)
	(7.739000000000919,123)
	(8.616000000000664,123)
	(9.379000000000241,123)
	(0.9390000000000007,124)
	(1.758999999999917,124)
	(2.504999999999835,124)
	(3.1459999999997645,124)
	(4.054999999999689,124)
	(4.77599999999993,124)
	(5.842000000000286,124)
	(6.590000000000535,124)
	(7.211000000000743,124)
	(7.968000000000996,124)
	(8.791000000000567,124)
	(9.711000000000057,124)
	(0.8450000000000006,125)
	(1.350999999999962,125)
	(1.9339999999998978,125)
	(2.8019999999998024,125)
	(3.3279999999997445,125)
	(4.17899999999973,125)
	(5.031000000000015,125)
	(5.883000000000299,125)
	(6.6620000000005595,125)
	(7.363000000000794,125)
	(7.986000000001002,125)
	(8.74800000000059,125)
	(9.663000000000084,125)
	(0.09100000000000007,126)
	(0.9860000000000008,126)
	(1.9829999999998924,126)
	(3.0019999999997804,126)
	(3.875999999999684,126)
	(4.86799999999996,126)
	(5.5990000000002045,126)
	(6.429000000000482,126)
	(6.944000000000654,126)
	(7.708000000000909,126)
	(8.591000000000678,126)
	(9.100000000000396,126)
	(9.835999999999988,126)
	(0.6310000000000004,127)
	(1.0119999999999993,127)
	(1.859999999999906,127)
	(2.8849999999997933,127)
	(3.9259999999996786,127)
	(4.951999999999988,127)
	(5.892000000000302,127)
	(6.391000000000469,127)
	(6.920000000000646,127)
	(7.850000000000956,127)
	(8.771000000000578,127)
	(9.675000000000077,127)
	(0.2820000000000002,128)
	(1.0819999999999916,128)
	(2.0089999999998898,128)
	(2.9939999999997813,128)
	(3.8729999999996845,128)
	(4.961999999999992,128)
	(5.607000000000207,128)
	(6.434000000000483,128)
	(7.045000000000687,128)
	(7.875000000000965,128)
	(8.608000000000668,128)
	(9.67000000000008,128)
	(0.9130000000000007,129)
	(2.00699999999989,129)
	(2.9279999999997885,129)
	(3.6999999999997035,129)
	(4.096999999999703,129)
	(4.797999999999937,129)
	(5.809000000000275,129)
	(6.6680000000005615,129)
	(7.488000000000835,129)
	(7.966000000000995,129)
	(8.728000000000602,129)
	(9.703000000000062,129)
	(0.9510000000000007,130)
	(1.5989999999999347,130)
	(2.2939999999998584,130)
	(3.021999999999778,130)
	(3.9199999999996793,130)
	(4.809999999999941,130)
	(5.85400000000029,130)
	(6.500000000000505,130)
	(7.310000000000776,130)
	(7.817000000000945,130)
	(8.564000000000693,130)
	(9.59600000000012,130)
	(0.6740000000000005,131)
	(1.6349999999999307,131)
	(2.116999999999878,131)
	(2.6459999999998196,131)
	(3.2029999999997583,131)
	(3.995999999999671,131)
	(4.930999999999981,131)
	(5.643000000000219,131)
	(6.324000000000447,131)
	(6.983000000000667,131)
	(7.849000000000956,131)
	(8.7300000000006,131)
	(9.588000000000125,131)
	(0.9380000000000007,132)
	(1.82399999999991,132)
	(2.767999999999806,132)
	(3.9439999999996767,132)
	(4.936999999999983,132)
	(5.781000000000265,132)
	(6.578000000000531,132)
	(7.251000000000756,132)
	(7.972000000000997,132)
	(8.824000000000549,132)
	(9.79700000000001,132)
	(0.9640000000000007,133)
	(1.8269999999999096,133)
	(2.4939999999998363,133)
	(3.0299999999997773,133)
	(3.969999999999674,133)
	(4.783999999999932,133)
	(5.61600000000021,133)
	(6.6920000000005695,133)
	(7.565000000000861,133)
	(8.301000000000839,133)
	(8.981000000000462,133)
	(9.774000000000022,133)
	(1.051999999999995,134)
	(2.0479999999998855,134)
	(2.91299999999979,134)
	(3.9279999999996784,134)
	(4.883999999999966,134)
	(5.814000000000276,134)
	(6.7910000000006026,134)
	(7.468000000000829,134)
	(8.055000000000975,134)
	(8.908000000000502,134)
	(9.800000000000008,134)
	(0.8870000000000007,135)
	(2.00799999999989,135)
	(2.9029999999997913,135)
	(3.584999999999716,135)
	(4.44699999999982,135)
	(5.1110000000000415,135)
	(5.925000000000313,135)
	(6.87300000000063,135)
	(7.816000000000945,135)
	(8.743000000000594,135)
	(9.49000000000018,135)
	(1.007,136)
	(2.0039999999998903,136)
	(2.8109999999998014,136)
	(3.4469999999997314,136)
	(4.075999999999696,136)
	(5.007000000000007,136)
	(5.866000000000294,136)
	(6.920000000000646,136)
	(7.804000000000941,136)
	(8.69700000000062,136)
	(9.733000000000045,136)
	(0.9650000000000007,137)
	(1.885999999999903,137)
	(2.860999999999796,137)
	(3.1449999999997647,137)
	(3.902999999999681,137)
	(4.192999999999735,137)
	(4.937999999999984,137)
	(5.8860000000003,137)
	(6.774000000000597,137)
	(7.702000000000907,137)
	(8.56800000000069,137)
	(9.20200000000034,137)
	(9.806000000000004,137)
	(0.9920000000000008,138)
	(1.977999999999893,138)
	(2.6899999999998148,138)
	(3.287999999999749,138)
	(3.9989999999996706,138)
	(4.768999999999927,138)
	(5.747000000000254,138)
	(6.7370000000005845,138)
	(7.600000000000873,138)
	(8.599000000000673,138)
	(9.20100000000034,138)
	(9.827999999999992,138)
	(0.9600000000000007,139)
	(1.949999999999896,139)
	(2.651999999999819,139)
	(3.2829999999997495,139)
	(3.9929999999996713,139)
	(4.977999999999997,139)
	(5.893000000000303,139)
	(6.789000000000602,139)
	(7.697000000000905,139)
	(8.762000000000583,139)
	(9.313000000000278,139)
	(0.9320000000000007,140)
	(1.405999999999956,140)
	(2.131999999999876,140)
	(2.997999999999781,140)
	(4.004999999999672,140)
	(4.887999999999967,140)
	(5.815000000000277,140)
	(6.430000000000482,140)
	(7.136000000000718,140)
	(8.033000000000987,140)
	(8.934000000000488,140)
	(9.794000000000011,140)
	(0.7760000000000006,141)
	(1.1439999999999848,141)
	(2.0299999999998875,141)
	(2.7729999999998056,141)
	(3.405999999999736,141)
	(4.112999999999708,141)
	(4.919999999999978,141)
	(5.664000000000226,141)
	(6.548000000000521,141)
	(7.031000000000683,141)
	(7.7430000000009205,141)
	(8.625000000000659,141)
	(9.512000000000167,141)
	(9.973999999999911,141)
	(0.8560000000000006,142)
	(1.4549999999999506,142)
	(2.122999999999877,142)
	(2.8559999999997965,142)
	(3.9249999999996787,142)
	(4.5119999999998415,142)
	(5.191000000000068,142)
	(5.870000000000295,142)
	(6.370000000000462,142)
	(6.950000000000656,142)
	(7.7580000000009255,142)
	(8.7300000000006,142)
	(9.659000000000086,142)
	(0.9620000000000007,143)
	(1.7929999999999133,143)
	(2.2999999999998577,143)
	(2.967999999999784,143)
	(3.7649999999996964,143)
	(4.432999999999815,143)
	(5.382000000000132,143)
	(5.895000000000303,143)
	(6.598000000000538,143)
	(7.242000000000753,143)
	(8.003000000001004,143)
	(8.819000000000552,143)
	(9.484000000000183,143)
	(1.0139999999999991,144)
	(1.9759999999998932,144)
	(2.6009999999998246,144)
	(3.2529999999997528,144)
	(3.9909999999996715,144)
	(4.92699999999998,144)
	(5.940000000000318,144)
	(6.868000000000628,144)
	(7.887000000000969,144)
	(8.794000000000565,144)
	(9.790000000000013,144)
	(0.9330000000000007,145)
	(1.5659999999999383,145)
	(2.2729999999998607,145)
	(3.0279999999997775,145)
	(3.795999999999693,145)
	(4.679999999999898,145)
	(5.370000000000128,145)
	(5.888000000000301,145)
	(6.566000000000527,145)
	(7.021000000000679,145)
	(7.888000000000969,145)
	(8.852000000000533,145)
	(9.750000000000036,145)
	(0.9970000000000008,146)
	(2.0039999999998903,146)
	(2.3919999999998476,146)
	(3.0079999999997797,146)
	(3.922999999999679,146)
	(4.974999999999996,146)
	(5.867000000000294,146)
	(6.615000000000544,146)
	(7.304000000000774,146)
	(7.897000000000972,146)
	(8.880000000000518,146)
	(9.674000000000078,146)
	(1.0089999999999997,147)
	(1.786999999999914,147)
	(2.380999999999849,147)
	(3.0259999999997778,147)
	(3.958999999999675,147)
	(4.942999999999985,147)
	(5.690000000000235,147)
	(6.541000000000519,147)
	(7.193000000000737,147)
	(7.853000000000957,147)
	(8.744000000000593,147)
	(9.39900000000023,147)
	(0.6460000000000005,148)
	(1.0769999999999922,148)
	(1.9799999999998927,148)
	(2.986999999999782,148)
	(3.6189999999997124,148)
	(4.249999999999754,148)
	(4.987,148)
	(5.594000000000203,148)
	(6.106000000000374,148)
	(6.832000000000616,148)
	(7.542000000000853,148)
	(8.607000000000669,148)
	(9.316000000000276,148)
	(0.9530000000000007,149)
	(1.82299999999991,149)
	(2.8229999999998,149)
	(3.8889999999996827,149)
	(4.80699999999994,149)
	(5.7160000000002436,149)
	(6.866000000000628,149)
	(7.684000000000901,149)
	(8.234000000000876,149)
	(8.871000000000523,149)
	(9.727000000000048,149)
	(0.9720000000000008,150)
	(1.4479999999999513,150)
	(2.013999999999889,150)
	(2.9839999999997824,150)
	(3.884999999999683,150)
	(4.810999999999941,150)
	(5.471000000000162,150)
	(5.809000000000275,150)
	(6.621000000000546,150)
	(7.506000000000841,150)
	(7.971000000000997,150)
	(8.737000000000597,150)
	(9.682000000000073,150)
	(0.9080000000000007,151)
	(1.3909999999999576,151)
	(2.0659999999998835,151)
	(3.024999999999778,151)
	(3.7369999999996995,151)
	(4.614999999999876,151)
	(5.152000000000055,151)
	(5.995000000000337,151)
	(6.699000000000572,151)
	(7.547000000000855,151)
	(7.998000000001006,151)
	(8.739000000000596,151)
	(9.59600000000012,151)
	(0.9670000000000007,152)
	(1.713999999999922,152)
	(2.4649999999998395,152)
	(3.1559999999997634,152)
	(3.949999999999676,152)
	(4.834999999999949,152)
	(5.759000000000258,152)
	(6.6830000000005665,152)
	(7.642000000000887,152)
	(8.495000000000731,152)
	(8.9110000000005,152)
	(9.74200000000004,152)
	(1.0169999999999988,153)
	(1.9389999999998973,153)
	(2.676999999999816,153)
	(3.18899999999976,153)
	(3.986999999999672,153)
	(4.988,153)
	(5.655000000000223,153)
	(6.566000000000527,153)
	(7.514000000000844,153)
	(8.075000000000964,153)
	(8.76900000000058,153)
	(9.575000000000133,153)
	(0.9710000000000008,154)
	(1.6079999999999337,154)
	(2.151999999999874,154)
	(3.0089999999997796,154)
	(3.749999999999698,154)
	(4.737999999999917,154)
	(5.355000000000123,154)
	(6.023000000000346,154)
	(6.846000000000621,154)
	(7.732000000000917,154)
	(8.689000000000624,154)
	(9.58100000000013,154)
	(9.908999999999947,154)
	(0.9640000000000007,155)
	(1.7979999999999128,155)
	(2.468999999999839,155)
	(2.9719999999997837,155)
	(3.9259999999996786,155)
	(4.740999999999918,155)
	(5.253000000000089,155)
	(5.997000000000337,155)
	(6.975000000000664,155)
	(7.92100000000098,155)
	(8.83900000000054,155)
	(9.799000000000008,155)
	(0.3770000000000003,156)
	(1.0629999999999937,156)
	(2.061999999999884,156)
	(2.9649999999997845,156)
	(3.412999999999735,156)
	(4.034999999999682,156)
	(4.868999999999961,156)
	(5.841000000000285,156)
	(6.778000000000598,156)
	(7.619000000000879,156)
	(8.345000000000814,156)
	(9.007000000000447,156)
	(9.771000000000024,156)
	(0.9660000000000007,157)
	(1.82299999999991,157)
	(3.013999999999779,157)
	(3.9009999999996814,157)
	(4.5119999999998415,157)
	(5.149000000000054,157)
	(5.907000000000307,157)
	(6.33500000000045,157)
	(7.064000000000694,157)
	(7.881000000000967,157)
	(8.775000000000576,157)
	(9.557000000000142,157)
	(0.9550000000000007,158)
	(1.6659999999999273,158)
	(2.086999999999881,158)
	(2.9759999999997833,158)
	(3.8719999999996846,158)
	(4.793999999999936,158)
	(5.424000000000146,158)
	(6.1770000000003975,158)
	(6.895000000000637,158)
	(7.8060000000009415,158)
	(8.724000000000604,158)
	(9.72300000000005,158)
	(0.9930000000000008,159)
	(1.740999999999919,159)
	(2.397999999999847,159)
	(3.021999999999778,159)
	(3.8069999999996917,159)
	(4.463999999999825,159)
	(5.119000000000044,159)
	(5.841000000000285,159)
	(6.858000000000625,159)
	(7.837000000000952,159)
	(8.69600000000062,159)
	(9.462000000000195,159)
	(0.8960000000000007,160)
	(1.3819999999999586,160)
	(2.1129999999998783,160)
	(2.6569999999998184,160)
	(3.493999999999726,160)
	(4.030999999999681,160)
	(4.86699999999996,160)
	(5.787000000000267,160)
	(6.587000000000534,160)
	(6.966000000000661,160)
	(7.768000000000929,160)
	(8.638000000000652,160)
	(9.386000000000237,160)
	(9.945999999999927,160)
	(0.9720000000000008,161)
	(1.904999999999901,161)
	(2.624999999999822,161)
	(3.051999999999775,161)
	(3.923999999999679,161)
	(4.783999999999932,161)
	(5.370000000000128,161)
	(5.947000000000321,161)
	(6.666000000000561,161)
	(7.572000000000863,161)
	(8.5510000000007,161)
	(8.944000000000482,161)
	(9.70600000000006,161)
	(0.8030000000000006,162)
	(1.6569999999999283,162)
	(2.162999999999873,162)
	(2.950999999999786,162)
	(3.7809999999996946,162)
	(4.450999999999821,162)
	(4.960999999999991,162)
	(5.830000000000282,162)
	(6.762000000000593,162)
	(7.750000000000923,162)
	(8.384000000000793,162)
	(8.882000000000517,162)
	(9.77700000000002,162)
	(1.0899999999999908,163)
	(1.959999999999895,163)
	(2.8119999999998013,163)
	(3.705999999999703,163)
	(4.549999999999854,163)
	(5.241000000000085,163)
	(5.865000000000293,163)
	(6.711000000000576,163)
	(7.405000000000808,163)
	(7.965000000000995,163)
	(8.904000000000504,163)
	(9.888999999999958,163)
	(0.9830000000000008,164)
	(1.904999999999901,164)
	(2.750999999999808,164)
	(3.830999999999689,164)
	(4.29699999999977,164)
	(4.946999999999987,164)
	(5.781000000000265,164)
	(6.830000000000616,164)
	(7.744000000000921,164)
	(8.592000000000677,164)
	(9.235000000000321,164)
	(9.925999999999938,164)
	(1.0010000000000006,165)
	(1.8929999999999023,165)
	(2.9469999999997865,165)
	(3.6089999999997135,165)
	(4.307999999999773,165)
	(5.067000000000027,165)
	(5.822000000000279,165)
	(6.803000000000607,165)
	(7.7520000000009235,165)
	(8.598000000000674,165)
	(9.41600000000022,165)
	(0.7270000000000005,166)
	(1.1629999999999827,166)
	(2.0459999999998857,166)
	(2.995999999999781,166)
	(3.905999999999681,166)
	(4.840999999999951,166)
	(5.472000000000162,166)
	(6.1850000000004,166)
	(6.886000000000634,166)
	(7.804000000000941,166)
	(8.663000000000638,166)
	(9.411000000000223,166)
	(9.856999999999976,166)
	(0.9350000000000007,167)
	(1.6759999999999262,167)
	(2.2909999999998587,167)
	(3.059999999999774,167)
	(3.8819999999996835,167)
	(4.859999999999958,167)
	(5.449000000000154,167)
	(6.106000000000374,167)
	(6.811000000000609,167)
	(7.59200000000087,167)
	(8.265000000000859,167)
	(8.945000000000482,167)
	(9.773000000000023,167)
	(0.6820000000000005,168)
	(1.7099999999999225,168)
	(2.125999999999877,168)
	(2.977999999999783,168)
	(3.8339999999996888,168)
	(4.5149999999998425,168)
	(5.1770000000000636,168)
	(5.978000000000331,168)
	(6.878000000000632,168)
	(7.385000000000801,168)
	(8.037000000000985,168)
	(9.023000000000438,168)
	(9.898999999999953,168)
	(0.8200000000000006,169)
	(1.8299999999999093,169)
	(2.4099999999998456,169)
	(2.9629999999997847,169)
	(3.767999999999696,169)
	(4.71699999999991,169)
	(5.430000000000148,169)
	(6.089000000000368,169)
	(7.059000000000692,169)
	(7.867000000000962,169)
	(8.844000000000538,169)
	(9.736000000000043,169)
	(0.9670000000000007,170)
	(1.8189999999999105,170)
	(2.3209999999998554,170)
	(3.00599999999978,170)
	(3.969999999999674,170)
	(4.815999999999943,170)
	(5.754000000000256,170)
	(6.295000000000437,170)
	(6.886000000000634,170)
	(7.754000000000924,170)
	(8.617000000000663,170)
	(8.990000000000457,170)
	(9.879999999999963,170)
	(0.9790000000000008,171)
	(1.9379999999998974,171)
	(2.960999999999785,171)
	(3.82099999999969,171)
	(4.302999999999772,171)
	(5.0240000000000125,171)
	(5.870000000000295,171)
	(6.66300000000056,171)
	(7.434000000000817,171)
	(7.991000000001003,171)
	(8.790000000000568,171)
	(9.6340000000001,171)
	(9.801000000000007,171)
	(0.1450000000000001,172)
	(1.051999999999995,172)
	(1.8479999999999073,172)
	(2.5659999999998284,172)
	(3.0839999999997714,172)
	(3.9379999999996773,172)
	(4.939999999999984,172)
	(5.6290000000002145,172)
	(6.476000000000497,172)
	(6.869000000000629,172)
	(7.6980000000009055,172)
	(8.413000000000777,172)
	(9.040000000000429,172)
	(9.811000000000002,172)
	(0.9810000000000008,173)
	(1.9729999999998935,173)
	(2.725999999999811,173)
	(3.1729999999997616,173)
	(4.0659999999996925,173)
	(4.913999999999976,173)
	(5.908000000000308,173)
	(6.6650000000005605,173)
	(7.093000000000703,173)
	(7.888000000000969,173)
	(8.76800000000058,173)
	(9.786000000000016,173)
	(0.8870000000000007,174)
	(1.8659999999999053,174)
	(2.8899999999997927,174)
	(3.902999999999681,174)
	(4.891999999999968,174)
	(5.398000000000137,174)
	(6.014000000000343,174)
	(6.766000000000594,174)
	(7.690000000000903,174)
	(8.502000000000727,174)
	(9.05600000000042,174)
	(9.789000000000014,174)
	(1.0209999999999984,175)
	(2.014999999999889,175)
	(2.9739999999997835,175)
	(3.987999999999672,175)
	(4.973999999999996,175)
	(5.887000000000301,175)
	(6.649000000000555,175)
	(7.110000000000709,175)
	(7.927000000000982,175)
	(8.820000000000551,175)
	(9.585000000000127,175)
	(0.9560000000000007,176)
	(1.9649999999998944,176)
	(2.8399999999997982,176)
	(3.6479999999997093,176)
	(4.172999999999728,176)
	(4.995000000000003,176)
	(5.951000000000322,176)
	(6.789000000000602,176)
	(7.56200000000086,176)
	(7.933000000000984,176)
	(8.759000000000585,176)
	(9.50800000000017,176)
	(0.8530000000000006,177)
	(1.8609999999999058,177)
	(2.352999999999852,177)
	(2.897999999999792,177)
	(3.6389999999997102,177)
	(4.043999999999685,177)
	(4.924999999999979,177)
	(5.55600000000019,177)
	(6.049000000000355,177)
	(6.832000000000616,177)
	(7.8480000000009555,177)
	(8.816000000000553,177)
	(9.77900000000002,177)
	(0.8300000000000006,178)
	(1.7539999999999176,178)
	(2.5089999999998347,178)
	(3.142999999999765,178)
	(4.024999999999679,178)
	(4.697999999999904,178)
	(5.543000000000186,178)
	(6.389000000000468,178)
	(7.090000000000702,178)
	(7.718000000000912,178)
	(8.409000000000779,178)
	(9.118000000000386,178)
	(9.86799999999997,178)
	(1.0589999999999942,179)
	(1.9619999999998947,179)
	(2.9749999999997834,179)
	(3.5109999999997243,179)
	(4.102999999999705,179)
	(4.937999999999984,179)
	(5.759000000000258,179)
	(6.624000000000547,179)
	(7.3820000000008,179)
	(8.052000000000977,179)
	(8.856000000000531,179)
	(9.757000000000032,179)
	(0.9940000000000008,180)
	(1.8939999999999022,180)
	(2.8099999999998015,180)
	(3.195999999999759,180)
	(3.9279999999996784,180)
	(4.898999999999971,180)
	(5.891000000000302,180)
	(6.786000000000601,180)
	(7.576000000000865,180)
	(8.001000000001005,180)
	(8.792000000000566,180)
	(9.485000000000182,180)
	(1.0030000000000003,181)
	(2.0099999999998897,181)
	(2.968999999999784,181)
	(3.877999999999684,181)
	(4.471999999999828,181)
	(5.0330000000000155,181)
	(5.995000000000337,181)
	(6.827000000000615,181)
	(7.71200000000091,181)
	(8.405000000000781,181)
	(9.30900000000028,181)
	(9.896999999999954,181)
	(0.8020000000000006,182)
	(1.2499999999999731,182)
	(2.015999999999889,182)
	(2.9929999999997814,182)
	(3.6709999999997067,182)
	(4.421999999999811,182)
	(5.064000000000026,182)
	(5.893000000000303,182)
	(6.57400000000053,182)
	(7.296000000000771,182)
	(7.972000000000997,182)
	(8.764000000000582,182)
	(9.301000000000284,182)
	(1.0269999999999977,183)
	(2.0189999999998887,183)
	(2.970999999999784,183)
	(3.960999999999675,183)
	(4.6349999999998825,183)
	(5.524000000000179,183)
	(6.2250000000004135,183)
	(6.901000000000639,183)
	(7.829000000000949,183)
	(8.710000000000612,183)
	(9.626000000000104,183)
	(1.0050000000000001,184)
	(1.922999999999899,184)
	(2.9739999999997835,184)
	(3.4629999999997296,184)
	(4.166999999999726,184)
	(4.883999999999966,184)
	(5.876000000000297,184)
	(6.941000000000653,184)
	(7.727000000000915,184)
	(8.283000000000849,184)
	(8.861000000000528,184)
	(9.573000000000134,184)
	(1.0020000000000004,185)
	(1.9789999999998928,185)
	(2.934999999999788,185)
	(3.713999999999702,185)
	(4.440999999999818,185)
	(5.392000000000135,185)
	(6.191000000000402,185)
	(6.836000000000618,185)
	(7.777000000000932,185)
	(8.666000000000636,185)
	(9.502000000000173,185)
	(0.9640000000000007,186)
	(1.8309999999999091,186)
	(2.4029999999998464,186)
	(3.18599999999976,186)
	(3.9549999999996754,186)
	(4.89799999999997,186)
	(5.936000000000317,186)
	(6.831000000000616,186)
	(7.8240000000009475,186)
	(8.762000000000583,186)
	(9.640000000000096,186)
	(1.0000000000000007,187)
	(2.00799999999989,187)
	(2.9819999999997826,187)
	(3.893999999999682,187)
	(4.5449999999998525,187)
	(5.176000000000063,187)
	(5.893000000000303,187)
	(6.464000000000493,187)
	(7.125000000000714,187)
	(7.7970000000009385,187)
	(8.56900000000069,187)
	(9.638000000000098,187)
	(1.0219999999999982,188)
	(2.0399999999998863,188)
	(2.921999999999789,188)
	(3.949999999999676,188)
	(4.901999999999972,188)
	(5.923000000000313,188)
	(6.846000000000621,188)
	(7.680000000000899,188)
	(8.567000000000691,188)
	(8.93000000000049,188)
	(9.734000000000044,188)
	(1.0040000000000002,189)
	(1.9669999999998942,189)
	(2.6649999999998175,189)
	(3.09799999999977,189)
	(3.9919999999996714,189)
	(4.994000000000002,189)
	(5.869000000000295,189)
	(6.564000000000527,189)
	(7.326000000000781,189)
	(7.973000000000997,189)
	(8.887000000000514,189)
	(9.726000000000049,189)
	(0.9460000000000007,190)
	(1.7889999999999138,190)
	(2.868999999999795,190)
	(3.660999999999708,190)
	(4.299999999999771,190)
	(4.981999999999998,190)
	(5.961000000000325,190)
	(6.709000000000575,190)
	(7.7610000000009265,190)
	(8.737000000000597,190)
	(9.571000000000135,190)
	(0.8280000000000006,191)
	(1.5909999999999356,191)
	(2.2219999999998663,191)
	(2.933999999999788,191)
	(3.948999999999676,191)
	(4.767999999999927,191)
	(5.633000000000216,191)
	(6.049000000000355,191)
	(6.919000000000645,191)
	(7.8420000000009535,191)
	(8.791000000000567,191)
	(9.714000000000055,191)
	(1.015999999999999,192)
	(2.0849999999998814,192)
	(2.9389999999997873,192)
	(3.9449999999996765,192)
	(4.95599999999999,192)
	(5.857000000000291,192)
	(6.829000000000615,192)
	(7.680000000000899,192)
	(8.193000000000898,192)
	(8.852000000000533,192)
	(9.727000000000048,192)
	(0.8320000000000006,193)
	(1.2169999999999768,193)
	(2.041999999999886,193)
	(2.9539999999997857,193)
	(3.5479999999997203,193)
	(4.378999999999797,193)
	(4.975999999999996,193)
	(5.8850000000003,193)
	(6.529000000000515,193)
	(7.02400000000068,193)
	(7.687000000000902,193)
	(8.295000000000842,193)
	(8.884000000000515,193)
	(9.833999999999989,193)
	(0.6400000000000005,194)
	(1.2829999999999695,194)
	(2.034999999999887,194)
	(2.930999999999788,194)
	(3.812999999999691,194)
	(4.576999999999863,194)
	(5.146000000000053,194)
	(5.909000000000308,194)
	(6.90300000000064,194)
	(7.8600000000009596,194)
	(8.813000000000555,194)
	(9.626000000000104,194)
	(1.033999999999997,195)
	(1.9999999999998905,195)
	(3.0389999999997763,195)
	(3.996999999999671,195)
	(4.6409999999998846,195)
	(5.6830000000002325,195)
	(6.564000000000527,195)
	(7.17200000000073,195)
	(7.917000000000979,195)
	(8.65900000000064,195)
	(9.307000000000281,195)
	(0.8720000000000007,196)
	(1.6859999999999251,196)
	(2.178999999999871,196)
	(3.061999999999774,196)
	(3.884999999999683,196)
	(4.653999999999889,196)
	(5.259000000000091,196)
	(6.019000000000345,196)
	(6.866000000000628,196)
	(7.80100000000094,196)
	(8.393000000000788,196)
	(8.935000000000487,196)
	(9.711000000000057,196)
	(0.9070000000000007,197)
	(1.794999999999913,197)
	(2.9729999999997836,197)
	(3.8339999999996888,197)
	(4.449999999999821,197)
	(5.003000000000005,197)
	(5.666000000000227,197)
	(6.079000000000365,197)
	(6.867000000000628,197)
	(7.807000000000942,197)
	(8.416000000000775,197)
	(9.551000000000146,197)
	(1.0489999999999953,198)
	(1.9929999999998913,198)
	(2.9639999999997846,198)
	(3.9549999999996754,198)
	(4.89699999999997,198)
	(5.288000000000101,198)
	(5.949000000000321,198)
	(7.019000000000679,198)
	(7.929000000000983,198)
	(8.824000000000549,198)
	(9.555000000000144,198)
	(0.7770000000000006,199)
	(1.3539999999999617,199)
	(2.023999999999888,199)
	(2.843999999999798,199)
	(3.5449999999997206,199)
	(4.228999999999747,199)
	(4.968999999999994,199)
	(5.758000000000258,199)
	(6.257000000000424,199)
	(6.99200000000067,199)
	(7.83100000000095,199)
	(8.774000000000576,199)
	(9.619000000000108,199)
	(1.0129999999999992,200)
	(2.0369999999998867,200)
	(2.5719999999998278,200)
	(3.2709999999997508,200)
	(4.11899999999971,200)
	(4.981999999999998,200)
	(5.91600000000031,200)
	(6.576000000000531,200)
	(6.942000000000653,200)
	(7.730000000000916,200)
	(8.529000000000712,200)
	(9.047000000000425,200)
	(9.83199999999999,200)
	(0.7470000000000006,201)
	(1.0939999999999903,201)
	(2.0369999999998867,201)
	(3.033999999999777,201)
	(3.9179999999996795,201)
	(4.723999999999912,201)
	(5.414000000000143,201)
	(6.00600000000034,201)
	(6.879000000000632,201)
	(7.667000000000895,201)
	(8.51600000000072,201)
	(9.07300000000041,201)
	(9.772000000000023,201)
	(0.5950000000000004,202)
	(1.0759999999999923,202)
	(2.0389999999998865,202)
	(3.013999999999779,202)
	(3.804999999999692,202)
	(4.500999999999838,202)
	(5.097000000000037,202)
	(5.853000000000289,202)
	(6.75400000000059,202)
	(7.2820000000007665,202)
	(7.817000000000945,202)
	(8.777000000000575,202)
	(9.584000000000128,202)
	(0.9370000000000007,203)
	(1.4839999999999474,203)
	(1.976999999999893,203)
	(2.903999999999791,203)
	(3.7999999999996925,203)
	(4.269999999999761,203)
	(5.038000000000017,203)
	(5.932000000000316,203)
	(6.867000000000628,203)
	(7.403000000000807,203)
	(8.15300000000092,203)
	(8.869000000000524,203)
	(9.583000000000128,203)
	(9.855999999999977,203)
	(0.9340000000000007,204)
	(1.9549999999998955,204)
	(2.688999999999815,204)
	(3.6629999999997076,204)
	(4.5479999999998535,204)
	(5.193000000000069,204)
	(5.883000000000299,204)
	(6.7130000000005765,204)
	(7.759000000000926,204)
	(8.595000000000676,204)
	(9.601000000000118,204)
	(1.0229999999999981,205)
	(1.613999999999933,205)
	(1.967999999999894,205)
	(2.7749999999998054,205)
	(3.611999999999713,205)
	(4.250999999999754,205)
	(5.01700000000001,205)
	(5.775000000000263,205)
	(6.6350000000005505,205)
	(7.7610000000009265,205)
	(8.722000000000605,205)
	(9.648000000000092,205)
	(0.8540000000000006,206)
	(1.8569999999999063,206)
	(2.5649999999998285,206)
	(3.2369999999997545,206)
	(3.987999999999672,206)
	(4.854999999999956,206)
	(5.811000000000275,206)
	(6.7400000000005855,206)
	(7.814000000000944,206)
	(8.610000000000667,206)
	(9.593000000000123,206)
	(0.9320000000000007,207)
	(1.9759999999998932,207)
	(2.749999999999808,207)
	(3.2539999999997526,207)
	(4.0879999999997,207)
	(4.929999999999981,207)
	(5.5600000000001915,207)
	(6.167000000000394,207)
	(6.961000000000659,207)
	(7.559000000000859,207)
	(8.671000000000634,207)
	(9.56000000000014,207)
	(0.7330000000000005,208)
	(1.3889999999999578,208)
	(2.0909999999998807,208)
	(2.996999999999781,208)
	(3.960999999999675,208)
	(4.519999999999844,208)
	(5.068000000000027,208)
	(5.833000000000283,208)
	(6.374000000000463,208)
	(6.995000000000671,208)
	(7.8120000000009435,208)
	(8.679000000000629,208)
	(9.386000000000237,208)
	(9.928999999999936,208)
	(0.9740000000000008,209)
	(1.859999999999906,209)
	(2.4539999999998408,209)
	(3.0359999999997767,209)
	(3.941999999999677,209)
	(4.963999999999992,209)
	(5.867000000000294,209)
	(6.7520000000005895,209)
	(7.62300000000088,209)
	(8.102000000000949,209)
	(8.723000000000605,209)
	(9.519000000000164,209)
	(1.0169999999999988,210)
	(1.8109999999999113,210)
	(2.696999999999814,210)
	(3.348999999999742,210)
	(4.000999999999671,210)
	(4.790999999999935,210)
	(5.610000000000208,210)
	(6.133000000000383,210)
	(6.867000000000628,210)
	(7.730000000000916,210)
	(8.51400000000072,210)
	(9.022000000000439,210)
	(9.730000000000047,210)
	(1.0189999999999986,211)
	(1.9809999999998926,211)
	(2.6919999999998145,211)
	(3.2349999999997547,211)
	(4.0209999999996775,211)
	(4.943999999999986,211)
	(5.925000000000313,211)
	(6.947000000000655,211)
	(7.766000000000928,211)
	(8.493000000000732,211)
	(9.241000000000318,211)
	(1.0269999999999977,212)
	(2.0499999999998852,212)
	(2.9459999999997866,212)
	(3.8749999999996843,212)
	(4.675999999999896,212)
	(5.169000000000061,212)
	(5.963000000000326,212)
	(6.882000000000633,212)
	(7.699000000000906,212)
	(8.635000000000653,212)
	(9.40000000000023,212)
	(9.960999999999919,212)
	(1.0309999999999973,213)
	(1.931999999999898,213)
	(2.903999999999791,213)
	(3.7749999999996953,213)
	(4.076999999999696,213)
	(4.908999999999974,213)
	(5.910000000000308,213)
	(6.7730000000005965,213)
	(7.485000000000834,213)
	(8.449000000000757,213)
	(9.009000000000446,213)
	(9.780000000000019,213)
	(0.7210000000000005,214)
	(1.796999999999913,214)
	(2.161999999999873,214)
	(3.0179999999997786,214)
	(3.895999999999682,214)
	(4.859999999999958,214)
	(5.694000000000236,214)
	(6.091000000000369,214)
	(6.924000000000647,214)
	(7.539000000000852,214)
	(8.126000000000936,214)
	(8.84100000000054,214)
	(9.839999999999986,214)
	(0.9330000000000007,215)
	(1.859999999999906,215)
	(2.678999999999816,215)
	(2.949999999999786,215)
	(3.7299999999997,215)
	(4.439999999999817,215)
	(5.0390000000000175,215)
	(5.852000000000289,215)
	(6.760000000000592,215)
	(7.499000000000839,215)
	(8.031000000000988,215)
	(8.717000000000608,215)
	(9.336000000000265,215)
	(9.955999999999921,215)
	(0.7090000000000005,216)
	(1.3169999999999658,216)
	(2.0119999999998894,216)
	(2.8379999999997985,216)
	(3.7179999999997015,216)
	(4.471999999999828,216)
	(4.939999999999984,216)
	(5.836000000000284,216)
	(6.539000000000518,216)
	(7.017000000000678,216)
	(7.789000000000936,216)
	(8.451000000000755,216)
	(9.52700000000016,216)
	(0.9520000000000007,217)
	(1.7579999999999172,217)
	(2.4669999999998393,217)
	(3.315999999999746,217)
	(4.004999999999672,217)
	(4.728999999999914,217)
	(5.79500000000027,217)
	(6.436000000000484,217)
	(6.995000000000671,217)
	(7.893000000000971,217)
	(8.597000000000675,217)
	(9.252000000000312,217)
	(1.0359999999999967,218)
	(2.035999999999887,218)
	(2.9259999999997888,218)
	(3.875999999999684,218)
	(4.684999999999899,218)
	(5.534000000000183,218)
	(6.0870000000003675,218)
	(6.939000000000652,218)
	(7.813000000000944,218)
	(8.505000000000726,218)
	(9.153000000000366,218)
	(9.782000000000018,218)
	(0.9510000000000007,219)
	(1.9359999999998976,219)
	(2.659999999999818,219)
	(3.3389999999997433,219)
	(4.161999999999725,219)
	(4.910999999999975,219)
	(5.847000000000287,219)
	(6.741000000000586,219)
	(7.634000000000884,219)
	(8.615000000000665,219)
	(9.54500000000015,219)
	(1.032999999999997,220)
	(1.9479999999998963,220)
	(3.0109999999997794,220)
	(3.875999999999684,220)
	(4.793999999999936,220)
	(5.64600000000022,220)
	(6.432000000000483,220)
	(6.807000000000608,220)
	(7.7790000000009325,220)
	(8.817000000000553,220)
	(9.697000000000065,220)
	(0.43200000000000033,221)
	(1.032999999999997,221)
	(1.8829999999999034,221)
	(2.5179999999998337,221)
	(3.1019999999997694,221)
	(3.957999999999675,221)
	(4.670999999999895,221)
	(5.267000000000094,221)
	(5.97500000000033,221)
	(6.492000000000503,221)
	(7.0820000000007,221)
	(7.877000000000965,221)
	(8.71200000000061,221)
	(9.735000000000044,221)
	(0.9350000000000007,222)
	(1.9379999999998974,222)
	(2.9549999999997856,222)
	(3.7709999999996957,222)
	(3.978999999999673,222)
	(4.667999999999894,222)
	(5.022000000000012,222)
	(5.907000000000307,222)
	(6.795000000000604,222)
	(7.77200000000093,222)
	(8.674000000000632,222)
	(9.661000000000085,222)
	(0.9860000000000008,223)
	(1.667999999999927,223)
	(2.3769999999998492,223)
	(2.960999999999785,223)
	(3.694999999999704,223)
	(4.828999999999947,223)
	(5.757000000000257,223)
	(6.262000000000426,223)
	(6.90300000000064,223)
	(7.8000000000009395,223)
	(8.526000000000714,223)
	(9.03700000000043,223)
	(9.763000000000028,223)
	(0.34800000000000025,224)
	(0.9950000000000008,224)
	(1.796999999999913,224)
	(2.9669999999997843,224)
	(3.921999999999679,224)
	(4.661999999999892,224)
	(5.103000000000039,224)
	(5.971000000000329,224)
	(6.850000000000622,224)
	(7.7670000000009285,224)
	(8.325000000000825,224)
	(8.866000000000525,224)
	(9.835999999999988,224)
	(1.0399999999999963,225)
	(1.7659999999999163,225)
	(2.543999999999831,225)
	(2.978999999999783,225)
	(3.948999999999676,225)
	(4.968999999999994,225)
	(5.730000000000248,225)
	(6.325000000000447,225)
	(6.983000000000667,225)
	(7.924000000000981,225)
	(8.885000000000515,225)
	(9.729000000000047,225)
	(1.0030000000000003,226)
	(1.967999999999894,226)
	(2.8019999999998024,226)
	(3.82399999999969,226)
	(4.292999999999768,226)
	(5.025000000000013,226)
	(5.79600000000027,226)
	(6.7370000000005845,226)
	(7.7610000000009265,226)
	(8.51600000000072,226)
	(9.217000000000331,226)
	(0.9930000000000008,227)
	(1.8579999999999062,227)
	(2.8929999999997924,227)
	(3.9069999999996807,227)
	(4.885999999999966,227)
	(5.703000000000239,227)
	(6.163000000000393,227)
	(6.853000000000623,227)
	(7.8420000000009535,227)
	(8.738000000000596,227)
	(9.277000000000298,227)
	(9.928999999999936,227)
	(0.4960000000000004,228)
	(1.0409999999999962,228)
	(1.985999999999892,228)
	(2.977999999999783,228)
	(3.9199999999996793,228)
	(4.701999999999905,228)
	(5.682000000000232,228)
	(6.2280000000004145,228)
	(6.980000000000666,228)
	(7.886000000000968,228)
	(8.806000000000559,228)
	(9.774000000000022,228)
	(0.5700000000000004,229)
	(1.1209999999999873,229)
	(1.986999999999892,229)
	(2.951999999999786,229)
	(3.8569999999996862,229)
	(4.861999999999958,229)
	(5.595000000000203,229)
	(6.262000000000426,229)
	(6.929000000000649,229)
	(7.65200000000089,229)
	(8.501000000000728,229)
	(9.000000000000451,229)
	(9.814,229)
	(1.0409999999999962,230)
	(2.061999999999884,230)
	(2.9019999999997914,230)
	(3.712999999999702,230)
	(4.29899999999977,230)
	(5.1470000000000535,230)
	(5.930000000000315,230)
	(6.599000000000538,230)
	(7.17200000000073,230)
	(8.06500000000097,230)
	(8.862000000000528,230)
	(9.673000000000078,230)
	(0.6790000000000005,231)
	(1.133999999999986,231)
	(1.9989999999998906,231)
	(2.840999999999798,231)
	(3.4639999999997295,231)
	(4.106999999999706,231)
	(4.966999999999993,231)
	(5.836000000000284,231)
	(6.834000000000617,231)
	(7.521000000000846,231)
	(7.974000000000998,231)
	(8.742000000000594,231)
	(9.577000000000131,231)
	(0.9870000000000008,232)
	(1.9019999999999013,232)
	(2.933999999999788,232)
	(3.5909999999997155,232)
	(4.040999999999684,232)
	(4.814999999999943,232)
	(5.37500000000013,232)
	(5.881000000000299,232)
	(6.585000000000534,232)
	(7.081000000000699,232)
	(7.918000000000979,232)
	(8.788000000000569,232)
	(9.619000000000108,232)
	(0.7310000000000005,233)
	(1.332999999999964,233)
	(2.0299999999998875,233)
	(2.922999999999789,233)
	(3.5629999999997186,233)
	(4.0779999999996965,233)
	(4.933999999999982,233)
	(5.919000000000311,233)
	(6.7340000000005835,233)
	(7.35200000000079,233)
	(7.888000000000969,233)
	(8.531000000000711,233)
	(8.982000000000461,233)
	(9.817999999999998,233)
	(0.8800000000000007,234)
	(1.6579999999999282,234)
	(2.0749999999998825,234)
	(2.8359999999997987,234)
	(3.922999999999679,234)
	(4.654999999999889,234)
	(5.122000000000045,234)
	(5.939000000000318,234)
	(6.7880000000006016,234)
	(7.792000000000937,234)
	(8.813000000000555,234)
	(9.196000000000343,234)
	(9.865999999999971,234)
	(0.9850000000000008,235)
	(1.8529999999999067,235)
	(2.8579999999997963,235)
	(3.5029999999997252,235)
	(4.11899999999971,235)
	(4.937999999999984,235)
	(5.875000000000297,235)
	(6.877000000000631,235)
	(7.513000000000844,235)
	(8.349000000000812,235)
	(9.311000000000279,235)
	(0.9890000000000008,236)
	(2.0179999999998888,236)
	(2.942999999999787,236)
	(3.9709999999996737,236)
	(4.796999999999937,236)
	(5.883000000000299,236)
	(6.7100000000005755,236)
	(7.444000000000821,236)
	(8.059000000000973,236)
	(8.738000000000596,236)
	(9.457000000000198,236)
	(9.914999999999944,236)
	(0.9210000000000007,237)
	(1.7389999999999193,237)
	(2.360999999999851,237)
	(3.0999999999997696,237)
	(3.8719999999996846,237)
	(4.855999999999956,237)
	(5.79500000000027,237)
	(6.7220000000005795,237)
	(7.7070000000009085,237)
	(8.7320000000006,237)
	(9.535000000000155,237)
	(0.9640000000000007,238)
	(1.967999999999894,238)
	(2.91499999999979,238)
	(3.893999999999682,238)
	(4.47799999999983,238)
	(5.1800000000000646,238)
	(5.979000000000331,238)
	(6.616000000000544,238)
	(7.17200000000073,238)
	(7.783000000000934,238)
	(8.639000000000651,238)
	(9.56300000000014,238)
	(0.9620000000000007,239)
	(1.786999999999914,239)
	(2.4949999999998362,239)
	(3.169999999999762,239)
	(3.9019999999996813,239)
	(4.734999999999916,239)
	(5.509000000000174,239)
	(6.020000000000345,239)
	(6.821000000000613,239)
	(7.6810000000009,239)
	(8.741000000000595,239)
	(9.487000000000181,239)
	(0.9820000000000008,240)
	(1.7429999999999188,240)
	(2.440999999999842,240)
	(3.069999999999773,240)
	(4.0149999999996755,240)
	(4.764999999999926,240)
	(5.898000000000304,240)
	(6.853000000000623,240)
	(7.7550000000009245,240)
	(8.386000000000791,240)
	(9.302000000000284,240)
	(0.8760000000000007,241)
	(1.586999999999936,241)
	(2.0769999999998823,241)
	(2.8099999999998015,241)
	(3.7079999999997026,241)
	(4.109999999999707,241)
	(4.918999999999977,241)
	(5.883000000000299,241)
	(6.51400000000051,241)
	(7.2760000000007645,241)
	(7.887000000000969,241)
	(8.646000000000647,241)
	(9.68800000000007,241)
	(0.6270000000000004,242)
	(1.1889999999999799,242)
	(1.950999999999896,242)
	(2.978999999999783,242)
	(3.7449999999996986,242)
	(4.312999999999775,242)
	(5.0120000000000084,242)
	(5.652000000000222,242)
	(6.038000000000351,242)
	(6.93300000000065,242)
	(7.693000000000904,242)
	(8.701000000000617,242)
	(9.4530000000002,242)
	(9.982999999999906,242)
	(0.6660000000000005,243)
	(1.0829999999999915,243)
	(1.9819999999998925,243)
	(2.9819999999997826,243)
	(3.921999999999679,243)
	(4.920999999999978,243)
	(5.943000000000319,243)
	(6.923000000000647,243)
	(7.756000000000925,243)
	(8.603000000000671,243)
	(9.576000000000132,243)
	(0.8610000000000007,244)
	(1.6469999999999294,244)
	(2.4179999999998447,244)
	(3.159999999999763,244)
	(3.7809999999996946,244)
	(4.1079999999997066,244)
	(4.830999999999948,244)
	(5.846000000000287,244)
	(6.875000000000631,244)
	(7.677000000000898,244)
	(8.237000000000874,244)
	(9.028000000000436,244)
	(9.701000000000063,244)
	(0.6710000000000005,245)
	(1.115999999999988,245)
	(2.032999999999887,245)
	(3.078999999999772,245)
	(3.8719999999996846,245)
	(4.44699999999982,245)
	(5.032000000000015,245)
	(5.908000000000308,245)
	(6.976000000000664,245)
	(7.822000000000947,245)
	(8.662000000000639,245)
	(9.25400000000031,245)
	(9.875999999999966,245)
	(0.1320000000000001,246)
	(1.0129999999999992,246)
	(1.7439999999999187,246)
	(2.813999999999801,246)
	(3.613999999999713,246)
	(4.17899999999973,246)
	(4.960999999999991,246)
	(5.883000000000299,246)
	(6.7010000000005725,246)
	(7.668000000000895,246)
	(8.377000000000796,246)
	(9.132000000000378,246)
	(9.893999999999956,246)
	(0.8860000000000007,247)
	(1.7219999999999211,247)
	(2.1639999999998727,247)
	(2.7029999999998133,247)
	(3.631999999999711,247)
	(4.343999999999785,247)
	(4.921999999999978,247)
	(5.6590000000002245,247)
	(6.106000000000374,247)
	(6.944000000000654,247)
	(7.7700000000009295,247)
	(8.563000000000693,247)
	(9.484000000000183,247)
	(9.88599999999996,247)
	(0.9490000000000007,248)
	(1.9079999999999007,248)
	(2.504999999999835,248)
	(3.614999999999713,248)
	(4.265999999999759,248)
	(4.963999999999992,248)
	(5.868000000000294,248)
	(6.766000000000594,248)
	(7.647000000000888,248)
	(8.58600000000068,248)
	(8.975000000000465,248)
	(9.757000000000032,248)
	(0.9440000000000007,249)
	(1.7249999999999208,249)
	(2.877999999999794,249)
	(3.811999999999691,249)
	(4.71799999999991,249)
	(5.758000000000258,249)
	(6.826000000000614,249)
	(7.564000000000861,249)
	(8.200000000000895,249)
	(8.84100000000054,249)
	(9.461000000000196,249)
	(1.0309999999999973,250)
	(2.0189999999998887,250)
	(2.658999999999818,250)
	(3.1389999999997653,250)
	(3.8839999999996833,250)
	(4.6349999999998825,250)
	(5.481000000000165,250)
	(5.902000000000306,250)
	(6.802000000000606,250)
	(6.995000000000671,250)
	(7.982000000001,250)
	(8.816000000000553,250)
	(9.661000000000085,250)
	(0.9140000000000007,251)
	(1.8699999999999048,251)
	(2.6399999999998203,251)
	(3.121999999999767,251)
	(4.025999999999679,251)
	(4.86799999999996,251)
	(5.621000000000212,251)
	(6.51400000000051,251)
	(7.280000000000766,251)
	(7.893000000000971,251)
	(8.826000000000548,251)
	(9.75900000000003,251)
	(0.9330000000000007,252)
	(1.5159999999999438,252)
	(2.162999999999873,252)
	(3.012999999999779,252)
	(3.8989999999996816,252)
	(4.92599999999998,252)
	(5.391000000000135,252)
	(5.85500000000029,252)
	(6.580000000000532,252)
	(7.47200000000083,252)
	(8.15400000000092,252)
	(9.070000000000412,252)
	(9.686000000000071,252)
	(1.0679999999999932,253)
	(1.9559999999998954,253)
	(2.743999999999809,253)
	(3.686999999999705,253)
	(4.5329999999998485,253)
	(5.16700000000006,253)
	(5.841000000000285,253)
	(6.7730000000005965,253)
	(7.6920000000009034,253)
	(8.700000000000617,253)
	(9.672000000000079,253)
	(0.9520000000000007,254)
	(1.5639999999999386,254)
	(2.3289999999998545,254)
	(3.0669999999997732,254)
	(4.0089999999996735,254)
	(4.938999999999984,254)
	(5.834000000000283,254)
	(6.60500000000054,254)
	(7.124000000000714,254)
	(7.910000000000976,254)
	(8.711000000000611,254)
	(9.495000000000177,254)
	(0.9920000000000008,255)
	(1.9989999999998906,255)
	(2.9199999999997894,255)
	(3.9349999999996776,255)
	(4.83699999999995,255)
	(5.328000000000114,255)
	(5.941000000000319,255)
	(6.816000000000611,255)
	(7.571000000000863,255)
	(8.054000000000975,255)
	(8.816000000000553,255)
	(9.736000000000043,255)
	(0.3150000000000002,256)
	(1.023999999999998,256)
	(2.024999999999888,256)
	(2.9449999999997867,256)
	(3.7249999999997008,256)
	(4.191999999999735,256)
	(4.937999999999984,256)
	(5.763000000000259,256)
	(6.265000000000427,256)
	(7.076000000000698,256)
	(7.8600000000009596,256)
	(8.615000000000665,256)
	(9.56300000000014,256)
	(0.9810000000000008,257)
	(1.9469999999998964,257)
	(2.869999999999795,257)
	(3.848999999999687,257)
	(4.579999999999864,257)
	(5.104000000000039,257)
	(5.950000000000322,257)
	(6.7730000000005965,257)
	(7.664000000000894,257)
	(8.20900000000089,257)
	(8.847000000000536,257)
	(9.503000000000172,257)
	(1.0359999999999967,258)
	(2.0649999999998836,258)
	(2.9289999999997884,258)
	(3.8479999999996872,258)
	(4.703999999999906,258)
	(5.756000000000257,258)
	(6.649000000000555,258)
	(7.332000000000783,258)
	(8.138000000000929,258)
	(8.976000000000464,258)
	(9.756000000000032,258)
	(0.9390000000000007,259)
	(1.903999999999901,259)
	(2.8989999999997917,259)
	(3.8259999999996896,259)
	(4.573999999999862,259)
	(5.068000000000027,259)
	(5.82600000000028,259)
	(6.6680000000005615,259)
	(7.714000000000911,259)
	(8.779000000000574,259)
	(9.754000000000033,259)
	(0.7840000000000006,260)
	(1.841999999999908,260)
	(2.5199999999998335,260)
	(2.9719999999997837,260)
	(3.930999999999678,260)
	(4.883999999999966,260)
	(5.883000000000299,260)
	(6.500000000000505,260)
	(7.067000000000695,260)
	(7.937000000000985,260)
	(8.710000000000612,260)
	(9.619000000000108,260)
	(1.0539999999999947,261)
	(2.023999999999888,261)
	(2.343999999999853,261)
	(3.1189999999997675,261)
	(3.960999999999675,261)
	(4.757999999999924,261)
	(5.634000000000216,261)
	(6.100000000000372,261)
	(6.930000000000649,261)
	(7.732000000000917,261)
	(8.364000000000804,261)
	(9.080000000000407,261)
	(9.946999999999926,261)
	(1.0179999999999987,262)
	(1.9909999999998915,262)
	(2.941999999999787,262)
	(3.969999999999674,262)
	(4.829999999999948,262)
	(5.5540000000001895,262)
	(6.098000000000371,262)
	(6.882000000000633,262)
	(7.775000000000931,262)
	(8.386000000000791,262)
	(9.324000000000272,262)
	(9.782000000000018,262)
	(0.5890000000000004,263)
	(1.1089999999999887,263)
	(2.0639999999998837,263)
	(2.970999999999784,263)
	(3.7839999999996943,263)
	(4.701999999999905,263)
	(5.643000000000219,263)
	(6.1740000000003965,263)
	(6.7880000000006016,263)
	(7.783000000000934,263)
	(8.519000000000718,263)
	(8.844000000000538,263)
	(9.650000000000091,263)
	(1.0399999999999963,264)
	(1.6899999999999247,264)
	(2.071999999999883,264)
	(2.952999999999786,264)
	(3.7549999999996975,264)
	(4.284999999999766,264)
	(5.003000000000005,264)
	(5.6470000000002205,264)
	(6.229000000000415,264)
	(6.937000000000651,264)
	(7.870000000000963,264)
	(8.625000000000659,264)
	(9.22000000000033,264)
	(9.914999999999944,264)
	(0.9190000000000007,265)
	(1.2159999999999769,265)
	(2.09599999999988,265)
	(2.8659999999997954,265)
	(3.5629999999997186,265)
	(4.102999999999705,265)
	(4.902999999999972,265)
	(5.939000000000318,265)
	(6.747000000000588,265)
	(7.478000000000832,265)
	(8.301000000000839,265)
	(8.927000000000492,265)
	(9.714000000000055,265)
	(0.7410000000000005,266)
	(1.4659999999999493,266)
	(2.0089999999998898,266)
	(2.9549999999997856,266)
	(3.9109999999996803,266)
	(4.856999999999957,266)
	(5.70500000000024,266)
	(6.133000000000383,266)
	(6.807000000000608,266)
	(7.7040000000009075,266)
	(8.810000000000556,266)
	(9.702000000000062,266)
	(0.059000000000000045,267)
	(0.9650000000000007,267)
	(2.015999999999889,267)
	(3.024999999999778,267)
	(3.9839999999996722,267)
	(4.53699999999985,267)
	(5.050000000000021,267)
	(5.831000000000282,267)
	(6.558000000000525,267)
	(7.02300000000068,267)
	(7.835000000000951,267)
	(8.755000000000587,267)
	(9.731000000000046,267)
	(1.0119999999999993,268)
	(2.0089999999998898,268)
	(2.9919999999997815,268)
	(3.8199999999996903,268)
	(4.5509999999998545,268)
	(5.070000000000028,268)
	(5.840000000000285,268)
	(6.497000000000504,268)
	(7.2400000000007525,268)
	(7.961000000000993,268)
	(8.795000000000565,268)
	(9.818999999999997,268)
	(1.032999999999997,269)
	(2.0549999999998847,269)
	(3.0189999999997785,269)
	(3.959999999999675,269)
	(4.814999999999943,269)
	(5.881000000000299,269)
	(6.613000000000543,269)
	(7.2310000000007495,269)
	(7.7640000000009275,269)
	(8.634000000000654,269)
	(9.118000000000386,269)
	(9.858999999999975,269)
	(0.9580000000000007,270)
	(1.9169999999998997,270)
	(2.6189999999998226,270)
	(3.357999999999741,270)
	(4.0209999999996775,270)
	(4.762999999999925,270)
	(5.320000000000111,270)
	(6.113000000000376,270)
	(6.879000000000632,270)
	(7.7700000000009295,270)
	(8.511000000000722,270)
	(9.10900000000039,270)
	(9.834999999999988,270)
	(0.7720000000000006,271)
	(1.4809999999999477,271)
	(2.0919999999998806,271)
	(2.8749999999997944,271)
	(3.605999999999714,271)
	(4.1109999999997076,271)
	(4.856999999999957,271)
	(5.903000000000306,271)
	(6.802000000000606,271)
	(7.491000000000836,271)
	(7.92200000000098,271)
	(8.897000000000508,271)
	(9.65300000000009,271)
	(0.9550000000000007,272)
	(1.7219999999999211,272)
	(2.3009999999998576,272)
	(2.997999999999781,272)
	(3.803999999999692,272)
	(4.173999999999729,272)
	(4.737999999999917,272)
	(5.249000000000088,272)
	(6.063000000000359,272)
	(6.941000000000653,272)
	(7.8000000000009395,272)
	(8.743000000000594,272)
	(9.686000000000071,272)
	(1.0309999999999973,273)
	(1.9989999999998906,273)
	(2.9019999999997914,273)
	(3.4199999999997344,273)
	(4.0539999999996885,273)
	(4.980999999999998,273)
	(5.893000000000303,273)
	(6.87200000000063,273)
	(7.627000000000882,273)
	(8.481000000000739,273)
	(8.881000000000517,273)
	(9.667000000000082,273)
	(0.3800000000000003,274)
	(1.3109999999999664,274)
	(2.0379999999998866,274)
	(2.9749999999997834,274)
	(3.7739999999996954,274)
	(4.44799999999982,274)
	(5.109000000000041,274)
	(5.951000000000322,274)
	(6.831000000000616,274)
	(7.427000000000815,274)
	(8.138000000000929,274)
	(8.988000000000458,274)
	(9.532000000000156,274)
	(0.6420000000000005,275)
	(1.2319999999999751,275)
	(2.0299999999998875,275)
	(2.91499999999979,275)
	(3.812999999999691,275)
	(4.344999999999786,275)
	(5.034000000000016,275)
	(5.881000000000299,275)
	(6.7640000000005935,275)
	(7.663000000000894,275)
	(8.145000000000925,275)
	(8.889000000000513,275)
	(9.693000000000067,275)
	(0.8850000000000007,276)
	(1.687999999999925,276)
	(2.5949999999998252,276)
	(3.1989999999997587,276)
	(4.0329999999996815,276)
	(4.922999999999979,276)
	(5.864000000000293,276)
	(6.87200000000063,276)
	(7.476000000000831,276)
	(7.86200000000096,276)
	(8.738000000000596,276)
	(9.609000000000114,276)
	(9.86799999999997,276)
	(0.7910000000000006,277)
	(1.5739999999999374,277)
	(2.215999999999867,277)
	(2.9549999999997856,277)
	(3.6539999999997086,277)
	(4.445999999999819,277)
	(5.035000000000016,277)
	(5.768000000000261,277)
	(6.7220000000005795,277)
	(7.644000000000887,277)
	(8.034000000000987,277)
	(8.814000000000554,277)
	(9.648000000000092,277)
	(1.0119999999999993,278)
	(1.9639999999998945,278)
	(2.91599999999979,278)
	(3.6279999999997115,278)
	(4.342999999999785,278)
	(5.082000000000032,278)
	(5.875000000000297,278)
	(6.673000000000563,278)
	(7.65300000000089,278)
	(8.51600000000072,278)
	(8.987000000000458,278)
	(9.463000000000195,278)
	(0.7960000000000006,279)
	(1.496999999999946,279)
	(2.1189999999998776,279)
	(2.8899999999997927,279)
	(3.493999999999726,279)
	(4.0389999999996835,279)
	(4.969999999999994,279)
	(5.807000000000274,279)
	(6.624000000000547,279)
	(7.558000000000859,279)
	(8.10000000000095,279)
	(8.779000000000574,279)
	(9.681000000000074,279)
	(1.0099999999999996,280)
	(1.950999999999896,280)
	(2.8839999999997934,280)
	(3.8009999999996924,280)
	(4.193999999999735,280)
	(4.882999999999965,280)
	(5.199000000000071,280)
	(5.780000000000265,280)
	(6.75300000000059,280)
	(7.44100000000082,280)
	(7.961000000000993,280)
	(8.844000000000538,280)
	(9.788000000000014,280)
	(0.9340000000000007,281)
	(1.8379999999999084,281)
	(2.350999999999852,281)
	(3.00699999999978,281)
	(3.82399999999969,281)
	(4.488999999999834,281)
	(5.0780000000000305,281)
	(5.925000000000313,281)
	(6.7520000000005895,281)
	(7.105000000000707,281)
	(7.858000000000959,281)
	(8.613000000000666,281)
	(9.230000000000324,281)
	(9.873999999999967,281)
	(0.9370000000000007,282)
	(1.4729999999999486,282)
	(2.0189999999998887,282)
	(2.904999999999791,282)
	(3.960999999999675,282)
	(4.853999999999956,282)
	(5.879000000000298,282)
	(6.887000000000635,282)
	(7.8030000000009405,282)
	(8.683000000000627,282)
	(9.693000000000067,282)
	(0.9980000000000008,283)
	(1.9969999999998909,283)
	(2.7389999999998094,283)
	(3.8429999999996878,283)
	(4.5209999999998445,283)
	(5.1620000000000585,283)
	(5.654000000000223,283)
	(6.302000000000439,283)
	(7.02300000000068,283)
	(7.823000000000947,283)
	(8.706000000000614,283)
	(9.372000000000245,283)
	(9.934999999999933,283)
	(0.4220000000000003,284)
	(1.0649999999999935,284)
	(1.9849999999998922,284)
	(2.996999999999781,284)
	(3.9979999999996707,284)
	(4.920999999999978,284)
	(5.76500000000026,284)
	(6.226000000000414,284)
	(6.99400000000067,284)
	(7.8540000000009575,284)
	(8.745000000000593,284)
	(9.559000000000141,284)
	(9.872999999999967,284)
	(0.9580000000000007,285)
	(1.9729999999998935,285)
	(2.588999999999826,285)
	(3.232999999999755,285)
	(3.7309999999997,285)
	(4.6319999999998815,285)
	(5.447000000000154,285)
	(6.028000000000348,285)
	(6.836000000000618,285)
	(7.6830000000009,285)
	(8.599000000000673,285)
	(9.622000000000106,285)
	(0.9490000000000007,286)
	(1.7469999999999184,286)
	(2.3119999999998564,286)
	(3.012999999999779,286)
	(4.0209999999996775,286)
	(4.853999999999956,286)
	(5.419000000000144,286)
	(6.059000000000358,286)
	(6.910000000000642,286)
	(7.613000000000877,286)
	(8.04700000000098,286)
	(8.862000000000528,286)
	(9.657000000000087,286)
	(0.9140000000000007,287)
	(1.904999999999901,287)
	(2.6099999999998236,287)
	(3.3819999999997385,287)
	(4.0059999999996725,287)
	(5.0210000000000115,287)
	(5.715000000000243,287)
	(6.6980000000005715,287)
	(7.299000000000772,287)
	(8.016000000000997,287)
	(8.672000000000633,287)
	(9.304000000000283,287)
	(9.906999999999949,287)
	(0.9670000000000007,288)
	(1.9249999999998988,288)
	(2.779999999999805,288)
	(3.4389999999997323,288)
	(4.134999999999716,288)
	(4.924999999999979,288)
	(5.803000000000273,288)
	(6.113000000000376,288)
	(6.884000000000634,288)
	(7.678000000000899,288)
	(8.60600000000067,288)
	(9.486000000000182,288)
	(0.9850000000000008,289)
	(1.9089999999999006,289)
	(2.9719999999997837,289)
	(3.495999999999726,289)
	(4.0839999999996985,289)
	(4.978999999999997,289)
	(5.728000000000248,289)
	(6.851000000000623,289)
	(7.762000000000927,289)
	(8.476000000000742,289)
	(9.203000000000339,289)
	(0.33600000000000024,290)
	(0.9650000000000007,290)
	(1.5549999999999395,290)
	(2.0849999999998814,290)
	(3.079999999999772,290)
	(3.9559999999996753,290)
	(4.851999999999955,290)
	(5.82400000000028,290)
	(6.408000000000475,290)
	(7.067000000000695,290)
	(7.889000000000969,290)
	(8.726000000000603,290)
	(9.54400000000015,290)
	(0.6890000000000005,291)
	(1.2529999999999728,291)
	(1.9729999999998935,291)
	(2.9099999999997905,291)
	(3.4079999999997357,291)
	(4.051999999999688,291)
	(4.822999999999945,291)
	(5.666000000000227,291)
	(6.042000000000352,291)
	(6.834000000000617,291)
	(7.813000000000944,291)
	(8.535000000000709,291)
	(9.084000000000405,291)
	(9.807000000000004,291)
	(1.0179999999999987,292)
	(1.9549999999998955,292)
	(2.6749999999998164,292)
	(3.1819999999997606,292)
	(3.8369999999996884,292)
	(4.205999999999739,292)
	(5.071000000000028,292)
	(5.910000000000308,292)
	(6.766000000000594,292)
	(7.62200000000088,292)
	(8.125000000000936,292)
	(8.814000000000554,292)
	(9.694000000000067,292)
	(0.8640000000000007,293)
	(1.6529999999999287,293)
	(2.2009999999998686,293)
	(2.9399999999997872,293)
	(3.894999999999682,293)
	(4.799999999999938,293)
	(5.952000000000322,293)
	(6.81200000000061,293)
	(7.7820000000009335,293)
	(8.772000000000578,293)
	(9.605000000000116,293)
	(0.6980000000000005,294)
	(1.468999999999949,294)
	(2.3179999999998557,294)
	(3.0459999999997756,294)
	(3.938999999999677,294)
	(4.53699999999985,294)
	(5.163000000000059,294)
	(5.908000000000308,294)
	(6.861000000000626,294)
	(7.807000000000942,294)
	(8.524000000000715,294)
	(9.208000000000336,294)
	(9.844999999999983,294)
	(1.050999999999995,295)
	(2.00499999999989,295)
	(2.9989999999997807,295)
	(3.91199999999968,295)
	(4.549999999999854,295)
	(5.361000000000125,295)
	(5.951000000000322,295)
	(6.7190000000005785,295)
	(7.646000000000888,295)
	(7.991000000001003,295)
	(8.74900000000059,295)
	(9.625000000000105,295)
	(0.7570000000000006,296)
	(1.2259999999999758,296)
	(1.876999999999904,296)
	(2.832999999999799,296)
	(3.711999999999702,296)
	(4.137999999999717,296)
	(4.920999999999978,296)
	(5.835000000000283,296)
	(6.639000000000552,296)
	(6.996000000000671,296)
	(7.855000000000958,296)
	(8.84100000000054,296)
	(9.773000000000023,296)
	(0.7670000000000006,297)
	(1.1949999999999792,297)
	(1.7029999999999232,297)
	(2.4109999999998455,297)
	(2.868999999999795,297)
	(3.5279999999997225,297)
	(4.158999999999724,297)
	(4.845999999999953,297)
	(5.732000000000249,297)
	(6.747000000000588,297)
	(7.130000000000716,297)
	(7.999000000001006,297)
	(8.779000000000574,297)
	(9.765000000000027,297)
	(1.0299999999999974,298)
	(2.0109999999998895,298)
	(2.714999999999812,298)
	(3.106999999999769,298)
	(3.776999999999695,298)
	(4.335999999999783,298)
	(5.000000000000004,298)
	(5.861000000000292,298)
	(6.852000000000623,298)
	(7.6820000000009,298)
	(8.112000000000943,298)
	(8.820000000000551,298)
	(9.700000000000063,298)
	(0.9090000000000007,299)
	(1.2549999999999726,299)
	(1.9919999999998914,299)
	(3.0209999999997783,299)
	(3.948999999999676,299)
	(4.423999999999812,299)
	(5.188000000000067,299)
	(5.933000000000316,299)
	(6.916000000000644,299)
	(7.8600000000009596,299)
	(8.779000000000574,299)
	(9.48900000000018,299)
	(9.917999999999942,299)
	(0.8370000000000006,300)
	(1.8579999999999062,300)
	(2.568999999999828,300)
	(3.042999999999776,300)
	(4.016999999999676,300)
	(4.899999999999971,300)
	(5.697000000000237,300)
	(6.471000000000496,300)
	(7.070000000000696,300)
	(7.924000000000981,300)
	(8.546000000000703,300)
	(9.465000000000193,300)
	(0.9280000000000007,301)
	(1.9739999999998934,301)
	(2.932999999999788,301)
	(3.9429999999996768,301)
	(4.938999999999984,301)
	(5.898000000000304,301)
	(6.852000000000623,301)
	(7.819000000000946,301)
	(8.82300000000055,301)
	(9.4520000000002,301)
	(0.9230000000000007,302)
	(1.5619999999999388,302)
	(2.107999999999879,302)
	(2.9209999999997893,302)
	(3.1549999999997635,302)
	(3.9989999999996706,302)
	(4.762999999999925,302)
	(5.7160000000002436,302)
	(6.648000000000555,302)
	(7.406000000000808,302)
	(7.963000000000994,302)
	(8.800000000000562,302)
	(9.397000000000231,302)
	(0.7730000000000006,303)
	(1.6549999999999285,303)
	(2.114999999999878,303)
	(2.9259999999997888,303)
	(3.7989999999996926,303)
	(4.915999999999976,303)
	(5.882000000000299,303)
	(6.696000000000571,303)
	(7.656000000000891,303)
	(8.277000000000852,303)
	(9.099000000000396,303)
	(0.9990000000000008,304)
	(1.8089999999999116,304)
	(2.4729999999998387,304)
	(3.303999999999747,304)
	(3.9549999999996754,304)
	(4.6439999999998856,304)
	(5.488000000000167,304)
	(6.06600000000036,304)
	(6.7160000000005775,304)
	(7.729000000000916,304)
	(8.237000000000874,304)
	(8.725000000000604,304)
	(9.661000000000085,304)
	(0.9450000000000007,305)
	(1.7929999999999133,305)
	(2.105999999999879,305)
	(3.013999999999779,305)
	(3.742999999999699,305)
	(4.166999999999726,305)
	(4.675999999999896,305)
	(5.052000000000022,305)
	(5.932000000000316,305)
	(6.802000000000606,305)
	(7.732000000000917,305)
	(8.40800000000078,305)
	(9.042000000000428,305)
	(9.818999999999997,305)
	(0.9670000000000007,306)
	(1.5479999999999403,306)
	(2.18999999999987,306)
	(3.0909999999997706,306)
	(3.9809999999996726,306)
	(4.6859999999999,306)
	(5.817000000000277,306)
	(6.780000000000599,306)
	(7.635000000000884,306)
	(8.39000000000079,306)
	(9.088000000000402,306)
	(9.772000000000023,306)
	(0.9630000000000007,307)
	(1.904999999999901,307)
	(2.988999999999782,307)
	(3.959999999999675,307)
	(4.936999999999983,307)
	(5.849000000000288,307)
	(6.6290000000005485,307)
	(7.753000000000924,307)
	(8.607000000000669,307)
	(9.139000000000374,307)
	(9.790000000000013,307)
	(1.0289999999999975,308)
	(1.9839999999998923,308)
	(2.9459999999997866,308)
	(3.920999999999679,308)
	(4.471999999999828,308)
	(4.978999999999997,308)
	(5.843000000000286,308)
	(6.799000000000605,308)
	(7.557000000000858,308)
	(8.78700000000057,308)
	(9.420000000000218,308)
	(9.892999999999956,308)
	(0.9830000000000008,309)
	(1.994999999999891,309)
	(2.9389999999997873,309)
	(3.884999999999683,309)
	(4.671999999999895,309)
	(5.666000000000227,309)
	(6.338000000000451,309)
	(6.865000000000627,309)
	(7.703000000000907,309)
	(8.618000000000663,309)
	(9.297000000000287,309)
	(9.970999999999913,309)
	(0.7750000000000006,310)
	(1.7989999999999127,310)
	(2.1849999999998704,310)
	(2.9489999999997862,310)
	(3.91399999999968,310)
	(4.6259999999998795,310)
	(5.803000000000273,310)
	(6.535000000000517,310)
	(7.007000000000675,310)
	(7.53200000000085,310)
	(8.085000000000958,310)
	(8.797000000000564,310)
	(9.76100000000003,310)
	(1.0199999999999985,311)
	(2.0029999999998904,311)
	(2.7719999999998057,311)
	(3.168999999999762,311)
	(3.941999999999677,311)
	(4.766999999999927,311)
	(5.5540000000001895,311)
	(6.1410000000003855,311)
	(6.915000000000644,311)
	(7.723000000000914,311)
	(8.760000000000584,311)
	(9.34500000000026,311)
	(1.0099999999999996,312)
	(1.8079999999999117,312)
	(2.424999999999844,312)
	(3.0649999999997735,312)
	(3.9619999999996747,312)
	(4.727999999999914,312)
	(5.748000000000254,312)
	(6.2370000000004175,312)
	(6.931000000000649,312)
	(7.77100000000093,312)
	(8.726000000000603,312)
	(9.58000000000013,312)
	(9.984999999999905,312)
	(0.9720000000000008,313)
	(2.0009999999998906,313)
	(3.0109999999997794,313)
	(3.766999999999696,313)
	(4.222999999999745,313)
	(4.954999999999989,313)
	(5.925000000000313,313)
	(6.612000000000543,313)
	(7.420000000000813,313)
	(7.959000000000993,313)
	(8.80400000000056,313)
	(9.388000000000236,313)
	(9.949999999999925,313)
	(0.8830000000000007,314)
	(1.9009999999999014,314)
	(2.968999999999784,314)
	(3.975999999999673,314)
	(4.762999999999925,314)
	(5.742000000000252,314)
	(6.6350000000005505,314)
	(7.2610000000007595,314)
	(8.041000000000983,314)
	(8.87700000000052,314)
	(9.721000000000052,314)
	(0.24000000000000019,315)
	(1.0000000000000007,315)
	(1.9719999999998936,315)
	(2.8269999999997997,315)
	(3.3749999999997393,315)
	(4.0569999999996895,315)
	(4.80799999999994,315)
	(5.418000000000144,315)
	(5.957000000000324,315)
	(6.852000000000623,315)
	(7.599000000000872,315)
	(8.655000000000642,315)
	(9.694000000000067,315)
	(0.7810000000000006,316)
	(1.2439999999999738,316)
	(2.0859999999998813,316)
	(3.0659999999997734,316)
	(3.848999999999687,316)
	(4.246999999999753,316)
	(4.917999999999977,316)
	(5.803000000000273,316)
	(6.572000000000529,316)
	(7.152000000000723,316)
	(7.8210000000009465,316)
	(8.693000000000621,316)
	(9.233000000000322,316)
	(0.8470000000000006,317)
	(1.7359999999999196,317)
	(2.4209999999998444,317)
	(3.069999999999773,317)
	(3.939999999999677,317)
	(4.83799999999995,317)
	(5.43500000000015,317)
	(5.961000000000325,317)
	(6.759000000000592,317)
	(7.450000000000823,317)
	(8.035000000000986,317)
	(8.855000000000532,317)
	(9.664000000000083,317)
	(0.9150000000000007,318)
	(1.9649999999998944,318)
	(2.8459999999997976,318)
	(3.7829999999996944,318)
	(4.385999999999799,318)
	(5.0090000000000074,318)
	(5.911000000000309,318)
	(6.745000000000587,318)
	(7.778000000000932,318)
	(8.33600000000082,318)
	(8.871000000000523,318)
	(9.811000000000002,318)
	(0.9000000000000007,319)
	(1.5829999999999365,319)
	(2.2129999999998673,319)
	(3.015999999999779,319)
	(3.6819999999997055,319)
	(4.563999999999859,319)
	(5.224000000000079,319)
	(5.962000000000326,319)
	(6.815000000000611,319)
	(7.438000000000819,319)
	(8.11800000000094,319)
	(8.811000000000556,319)
	(9.644000000000094,319)
	(0.8410000000000006,320)
	(1.8009999999999124,320)
	(2.7849999999998043,320)
	(3.5819999999997165,320)
	(4.410999999999808,320)
	(5.170000000000061,320)
	(5.871000000000295,320)
	(6.7220000000005795,320)
	(7.816000000000945,320)
	(8.71400000000061,320)
	(9.678000000000075,320)
	(0.9790000000000008,321)
	(2.034999999999887,321)
	(2.785999999999804,321)
	(3.651999999999709,321)
	(4.285999999999766,321)
	(5.038000000000017,321)
	(5.971000000000329,321)
	(6.6560000000005575,321)
	(7.131000000000716,321)
	(7.86200000000096,321)
	(8.806000000000559,321)
	(9.569000000000136,321)
	(0.8570000000000007,322)
	(1.886999999999903,322)
	(2.8469999999997975,322)
	(3.540999999999721,322)
	(4.084999999999699,322)
	(5.0120000000000084,322)
	(5.91500000000031,322)
	(6.410000000000475,322)
	(6.954000000000657,322)
	(7.7190000000009125,322)
	(8.435000000000764,322)
	(9.32800000000027,322)
	(9.834999999999988,322)
	(1.0189999999999986,323)
	(1.985999999999892,323)
	(2.9829999999997825,323)
	(3.9979999999996707,323)
	(4.868999999999961,323)
	(5.730000000000248,323)
	(6.261000000000426,323)
	(7.066000000000694,323)
	(7.866000000000962,323)
	(8.725000000000604,323)
	(9.16400000000036,323)
	(9.870999999999968,323)
	(0.7830000000000006,324)
	(1.4979999999999458,324)
	(2.0999999999998797,324)
	(2.9269999999997887,324)
	(3.848999999999687,324)
	(4.5479999999998535,324)
	(5.332000000000115,324)
	(6.048000000000354,324)
	(6.950000000000656,324)
	(7.838000000000952,324)
	(8.747000000000591,324)
	(9.732000000000046,324)
	(0.9880000000000008,325)
	(1.9759999999998932,325)
	(2.9809999999997827,325)
	(3.967999999999674,325)
	(4.911999999999975,325)
	(5.685000000000233,325)
	(6.029000000000348,325)
	(6.941000000000653,325)
	(7.8210000000009465,325)
	(8.579000000000685,325)
	(9.36300000000025,325)
	(9.872999999999967,325)
	(1.0349999999999968,326)
	(1.9479999999998963,326)
	(2.9469999999997865,326)
	(3.7079999999997026,326)
	(4.312999999999775,326)
	(5.029000000000014,326)
	(5.909000000000308,326)
	(6.45300000000049,326)
	(7.033000000000683,326)
	(7.744000000000921,326)
	(8.672000000000633,326)
	(9.18200000000035,326)
	(9.809000000000003,326)
	(1.0169999999999988,327)
	(2.043999999999886,327)
	(2.7849999999998043,327)
	(3.2549999999997525,327)
	(3.930999999999678,327)
	(4.793999999999936,327)
	(5.564000000000193,327)
	(6.251000000000422,327)
	(6.961000000000659,327)
	(7.729000000000916,327)
	(8.775000000000576,327)
	(9.611000000000113,327)
	(0.9900000000000008,328)
	(1.9369999999998975,328)
	(2.7939999999998033,328)
	(3.503999999999725,328)
	(4.149999999999721,328)
	(4.981999999999998,328)
	(5.865000000000293,328)
	(6.854000000000624,328)
	(7.7070000000009085,328)
	(8.529000000000712,328)
	(9.045000000000426,328)
	(9.74200000000004,328)
	(0.8500000000000006,329)
	(1.5339999999999419,329)
	(2.0919999999998806,329)
	(2.9919999999997815,329)
	(3.849999999999687,329)
	(4.636999999999883,329)
	(5.289000000000101,329)
	(5.850000000000288,329)
	(6.799000000000605,329)
	(7.59300000000087,329)
	(8.631000000000656,329)
	(9.365000000000249,329)
	(0.9660000000000007,330)
	(1.9919999999998914,330)
	(2.6119999999998234,330)
	(3.112999999999768,330)
	(3.930999999999678,330)
	(4.510999999999841,330)
	(5.109000000000041,330)
	(5.924000000000313,330)
	(6.741000000000586,330)
	(7.3000000000007725,330)
	(7.885000000000968,330)
	(8.812000000000555,330)
	(9.162000000000361,330)
	(9.852999999999978,330)
	(0.6090000000000004,331)
	(1.0479999999999954,331)
	(2.0219999999998883,331)
	(2.9759999999997833,331)
	(3.8159999999996908,331)
	(4.923999999999979,331)
	(5.871000000000295,331)
	(6.429000000000482,331)
	(7.151000000000723,331)
	(7.7460000000009215,331)
	(8.702000000000616,331)
	(9.498000000000175,331)
	(0.9520000000000007,332)
	(1.8269999999999096,332)
	(2.289999999999859,332)
	(3.204999999999758,332)
	(3.859999999999686,332)
	(4.4969999999998365,332)
	(4.968999999999994,332)
	(5.950000000000322,332)
	(6.860000000000626,332)
	(7.598000000000872,332)
	(8.11900000000094,332)
	(8.891000000000512,332)
	(9.572000000000134,332)
	(0.7850000000000006,333)
	(1.159999999999983,333)
	(1.977999999999893,333)
	(2.896999999999792,333)
	(3.893999999999682,333)
	(4.59699999999987,333)
	(5.6050000000002065,333)
	(6.410000000000475,333)
	(6.972000000000663,333)
	(7.896000000000972,333)
	(8.89300000000051,333)
	(9.818999999999997,333)
	(1.007,334)
	(1.9889999999998917,334)
	(2.8749999999997944,334)
	(3.377999999999739,334)
	(3.969999999999674,334)
	(4.902999999999972,334)
	(5.535000000000183,334)
	(5.963000000000326,334)
	(6.630000000000549,334)
	(7.026000000000681,334)
	(7.823000000000947,334)
	(8.653000000000644,334)
	(9.443000000000206,334)
	(0.3120000000000002,335)
	(1.0489999999999953,335)
	(2.0099999999998897,335)
	(2.9829999999997825,335)
	(3.9559999999996753,335)
	(4.424999999999812,335)
	(5.0450000000000195,335)
	(5.917000000000311,335)
	(6.765000000000594,335)
	(7.620000000000879,335)
	(8.053000000000976,335)
	(8.773000000000577,335)
	(9.664000000000083,335)
	(0.9190000000000007,336)
	(1.5009999999999455,336)
	(2.214999999999867,336)
	(3.0639999999997736,336)
	(3.8989999999996816,336)
	(4.515999999999843,336)
	(5.0930000000000355,336)
	(6.021000000000345,336)
	(6.841000000000619,336)
	(7.747000000000922,336)
	(8.626000000000658,336)
	(9.703000000000062,336)
	(0.18900000000000014,337)
	(1.0289999999999975,337)
	(1.7629999999999166,337)
	(2.2829999999998596,337)
	(2.868999999999795,337)
	(3.7799999999996947,337)
	(4.910999999999975,337)
	(5.881000000000299,337)
	(6.436000000000484,337)
	(6.861000000000626,337)
	(7.781000000000933,337)
	(8.649000000000646,337)
	(9.61600000000011,337)
	(0.9840000000000008,338)
	(1.5219999999999432,338)
	(2.0729999999998827,338)
	(3.0209999999997783,338)
	(3.8279999999996894,338)
	(4.851999999999955,338)
	(5.457000000000157,338)
	(6.079000000000365,338)
	(6.87400000000063,338)
	(7.754000000000924,338)
	(8.651000000000645,338)
	(9.52600000000016,338)
	(0.8840000000000007,339)
	(1.7119999999999223,339)
	(2.3669999999998503,339)
	(3.0939999999997703,339)
	(3.8529999999996867,339)
	(4.617999999999877,339)
	(5.1800000000000646,339)
	(5.999000000000338,339)
	(6.833000000000617,339)
	(7.718000000000912,339)
	(8.44400000000076,339)
	(9.00200000000045,339)
	(9.888999999999958,339)
	(0.9750000000000008,340)
	(2.013999999999889,340)
	(2.9189999999997895,340)
	(3.748999999999698,340)
	(4.4789999999998305,340)
	(5.025000000000013,340)
	(5.888000000000301,340)
	(6.760000000000592,340)
	(7.451000000000823,340)
	(8.145000000000925,340)
	(8.851000000000534,340)
	(9.820999999999996,340)
	(0.7950000000000006,341)
	(1.3019999999999674,341)
	(2.070999999999883,341)
	(2.858999999999796,341)
	(3.7299999999997,341)
	(4.285999999999766,341)
	(5.067000000000027,341)
	(5.903000000000306,341)
	(6.838000000000618,341)
	(7.71200000000091,341)
	(8.707000000000614,341)
	(9.36300000000025,341)
	(0.9990000000000008,342)
	(2.0369999999998867,342)
	(2.977999999999783,342)
	(3.8799999999996837,342)
	(4.5479999999998535,342)
	(5.067000000000027,342)
	(5.6650000000002265,342)
	(6.118000000000378,342)
	(6.953000000000657,342)
	(7.820000000000946,342)
	(8.675000000000631,342)
	(9.54500000000015,342)
	(0.8990000000000007,343)
	(1.6469999999999294,343)
	(2.1549999999998737,343)
	(2.8289999999997995,343)
	(3.6079999999997137,343)
	(4.094999999999702,343)
	(4.961999999999992,343)
	(5.750000000000255,343)
	(6.1500000000003885,343)
	(6.897000000000638,343)
	(7.997000000001005,343)
	(8.901000000000506,343)
	(9.816999999999998,343)
	(0.7620000000000006,344)
	(1.6559999999999284,344)
	(2.395999999999847,344)
	(3.0179999999997786,344)
	(3.966999999999674,344)
	(4.555999999999856,344)
	(5.289000000000101,344)
	(6.003000000000339,344)
	(6.863000000000627,344)
	(7.77100000000093,344)
	(8.593000000000677,344)
	(9.076000000000409,344)
	(9.680000000000074,344)
	(0.46400000000000036,345)
	(1.0999999999999897,345)
	(2.0469999999998856,345)
	(2.8829999999997935,345)
	(3.9619999999996747,345)
	(4.89699999999997,345)
	(5.999000000000338,345)
	(6.7830000000006,345)
	(7.450000000000823,345)
	(7.982000000001,345)
	(8.888000000000513,345)
	(9.677000000000076,345)
	(0.4870000000000004,346)
	(1.0099999999999996,346)
	(1.8429999999999078,346)
	(2.1859999999998703,346)
	(2.952999999999786,346)
	(3.957999999999675,346)
	(4.818999999999944,346)
	(5.733000000000249,346)
	(6.487000000000501,346)
	(7.02400000000068,346)
	(7.83100000000095,346)
	(8.752000000000589,346)
	(9.79700000000001,346)
	(0.8640000000000007,347)
	(1.8469999999999074,347)
	(2.532999999999832,347)
	(3.2379999999997544,347)
	(4.02899999999968,347)
	(4.780999999999931,347)
	(5.919000000000311,347)
	(6.822000000000613,347)
	(7.6810000000009,347)
	(8.278000000000851,347)
	(8.84000000000054,347)
	(9.83099999999999,347)
	(0.8830000000000007,348)
	(1.0949999999999902,348)
	(2.015999999999889,348)
	(2.9469999999997865,348)
	(3.9279999999996784,348)
	(4.742999999999919,348)
	(5.220000000000078,348)
	(5.928000000000314,348)
	(6.7430000000005865,348)
	(7.646000000000888,348)
	(8.196000000000897,348)
	(8.833000000000544,348)
	(9.793000000000012,348)
	(0.9490000000000007,349)
	(1.9629999999998946,349)
	(2.8449999999997977,349)
	(3.82099999999969,349)
	(4.569999999999861,349)
	(5.1770000000000636,349)
	(6.041000000000352,349)
	(6.786000000000601,349)
	(7.018000000000678,349)
	(7.916000000000978,349)
	(8.774000000000576,349)
	(9.213000000000333,349)
	(9.847999999999981,349)
	(0.9190000000000007,350)
	(1.9909999999998915,350)
	(2.9539999999997857,350)
	(3.8269999999996895,350)
	(4.465999999999826,350)
	(4.995000000000003,350)
	(5.912000000000309,350)
	(6.525000000000514,350)
	(7.1830000000007335,350)
	(8.06300000000097,350)
	(8.932000000000489,350)
	(9.838999999999986,350)
	(0.9980000000000008,351)
	(1.9979999999998908,351)
	(2.9179999999997897,351)
	(3.4099999999997355,351)
	(4.0569999999996895,351)
	(4.902999999999972,351)
	(5.858000000000291,351)
	(6.487000000000501,351)
	(7.029000000000682,351)
	(7.7670000000009285,351)
	(8.724000000000604,351)
	(9.746000000000038,351)
	(0.6250000000000004,352)
	(1.014999999999999,352)
	(1.9379999999998974,352)
	(2.6209999999998224,352)
	(3.314999999999746,352)
	(4.0239999999996785,352)
	(4.838999999999951,352)
	(5.520000000000178,352)
	(5.895000000000303,352)
	(6.757000000000591,352)
	(7.47100000000083,352)
	(8.014000000000998,352)
	(8.832000000000544,352)
	(9.499000000000175,352)
	(0.8830000000000007,353)
	(1.6719999999999267,353)
	(2.386999999999848,353)
	(3.0359999999997767,353)
	(3.8919999999996824,353)
	(4.623999999999879,353)
	(5.085000000000033,353)
	(5.948000000000321,353)
	(6.790000000000602,353)
	(7.814000000000944,353)
	(8.84100000000054,353)
	(9.722000000000051,353)
	(0.9920000000000008,354)
	(1.9159999999998998,354)
	(2.715999999999812,354)
	(3.087999999999771,354)
	(4.031999999999681,354)
	(4.892999999999969,354)
	(5.776000000000264,354)
	(6.829000000000615,354)
	(7.212000000000743,354)
	(7.882000000000967,354)
	(8.864000000000527,354)
	(9.554000000000144,354)
	(0.8470000000000006,355)
	(1.2579999999999723,355)
	(2.1109999999998785,355)
	(2.9079999999997908,355)
	(3.722999999999701,355)
	(4.4849999999998325,355)
	(4.919999999999978,355)
	(5.774000000000263,355)
	(6.798000000000605,355)
	(7.7010000000009065,355)
	(8.770000000000579,355)
	(9.20200000000034,355)
	(9.901999999999951,355)
	(0.3990000000000003,356)
	(1.0659999999999934,356)
	(1.9699999999998938,356)
	(2.9829999999997825,356)
	(3.9349999999996776,356)
	(4.790999999999935,356)
	(5.812000000000276,356)
	(6.729000000000582,356)
	(7.239000000000752,356)
	(7.943000000000987,356)
	(8.689000000000624,356)
	(9.629000000000103,356)
	(1.0649999999999935,357)
	(2.1039999999998793,357)
	(2.9569999999997854,357)
	(3.9279999999996784,357)
	(4.828999999999947,357)
	(5.773000000000263,357)
	(6.534000000000517,357)
	(6.926000000000648,357)
	(7.726000000000915,357)
	(8.036000000000985,357)
	(8.74800000000059,357)
	(9.41700000000022,357)
	(0.9570000000000007,358)
	(1.840999999999908,358)
	(2.240999999999864,358)
	(3.0279999999997775,358)
	(3.9279999999996784,358)
	(4.970999999999995,358)
	(5.930000000000315,358)
	(6.7160000000005775,358)
	(7.366000000000795,358)
	(7.869000000000963,358)
	(8.719000000000607,358)
	(9.641000000000096,358)
	(0.19800000000000015,359)
	(0.9980000000000008,359)
	(1.7399999999999192,359)
	(2.5119999999998344,359)
	(3.169999999999762,359)
	(4.000999999999671,359)
	(4.972999999999995,359)
	(5.6860000000002335,359)
	(6.1290000000003815,359)
	(6.808000000000608,359)
	(7.618000000000879,359)
	(8.592000000000677,359)
	(9.337000000000264,359)
	(9.854999999999977,359)
	(0.9310000000000007,360)
	(1.931999999999898,360)
	(2.713999999999812,360)
	(3.296999999999748,360)
	(4.0359999999996825,360)
	(4.755999999999923,360)
	(5.739000000000251,360)
	(6.315000000000444,360)
	(7.135000000000717,360)
	(7.894000000000971,360)
	(8.702000000000616,360)
	(9.534000000000155,360)
	(0.9640000000000007,361)
	(1.8439999999999077,361)
	(2.378999999999849,361)
	(3.0009999999997805,361)
	(3.8629999999996856,361)
	(4.872999999999962,361)
	(5.214000000000076,361)
	(5.940000000000318,361)
	(6.800000000000606,361)
	(7.508000000000842,361)
	(8.398000000000785,361)
	(9.084000000000405,361)
	(9.817999999999998,361)
	(0.9280000000000007,362)
	(1.6849999999999252,362)
	(2.105999999999879,362)
	(3.0469999999997754,362)
	(3.831999999999689,362)
	(4.53699999999985,362)
	(5.214000000000076,362)
	(5.925000000000313,362)
	(6.726000000000581,362)
	(7.478000000000832,362)
	(8.350000000000811,362)
	(8.779000000000574,362)
	(9.396000000000232,362)
	(9.794000000000011,362)
	(0.8380000000000006,363)
	(1.3769999999999591,363)
	(2.042999999999886,363)
	(2.9479999999997863,363)
	(3.3899999999997377,363)
	(4.0059999999996725,363)
	(4.973999999999996,363)
	(5.790000000000268,363)
	(6.817000000000611,363)
	(7.793000000000937,363)
	(8.809000000000557,363)
	(9.296000000000287,363)
	(9.726000000000049,363)
	(0.6900000000000005,364)
	(1.0669999999999933,364)
	(1.7359999999999196,364)
	(2.18799999999987,364)
	(2.8839999999997934,364)
	(3.9539999999996756,364)
	(4.818999999999944,364)
	(5.534000000000183,364)
	(5.989000000000335,364)
	(6.969000000000662,364)
	(7.7490000000009225,364)
	(8.71300000000061,364)
	(9.307000000000281,364)
	(9.828999999999992,364)
	(0.7870000000000006,365)
	(1.177999999999981,365)
	(1.9639999999998945,365)
	(2.7129999999998122,365)
	(3.576999999999717,365)
	(4.195999999999736,365)
	(5.074000000000029,365)
	(5.873000000000296,365)
	(6.607000000000541,365)
	(7.497000000000838,365)
	(8.249000000000867,365)
	(8.874000000000521,365)
	(9.790000000000013,365)
	(0.8990000000000007,366)
	(1.985999999999892,366)
	(2.9449999999997867,366)
	(3.777999999999695,366)
	(4.847999999999954,366)
	(5.748000000000254,366)
	(6.511000000000509,366)
	(7.076000000000698,366)
	(7.913000000000977,366)
	(8.549000000000701,366)
	(9.167000000000359,366)
	(9.855999999999977,366)
	(0.8630000000000007,367)
	(1.104999999999989,367)
	(2.070999999999883,367)
	(3.09799999999977,367)
	(3.9069999999996807,367)
	(4.245999999999753,367)
	(5.035000000000016,367)
	(5.959000000000325,367)
	(6.530000000000515,367)
	(7.2460000000007545,367)
	(7.736000000000918,367)
	(8.113000000000943,367)
	(8.7300000000006,367)
	(9.385000000000238,367)
	(0.8930000000000007,368)
	(1.5029999999999453,368)
	(2.298999999999858,368)
	(3.104999999999769,368)
	(3.9289999999996783,368)
	(4.832999999999949,368)
	(5.6620000000002255,368)
	(6.636000000000551,368)
	(7.446000000000821,368)
	(8.022000000000993,368)
	(8.808000000000558,368)
	(9.379000000000241,368)
	(9.924999999999939,368)
	(0.7560000000000006,369)
	(1.4459999999999515,369)
	(2.060999999999884,369)
	(2.931999999999788,369)
	(3.858999999999686,369)
	(4.890999999999968,369)
	(5.776000000000264,369)
	(6.493000000000503,369)
	(6.984000000000667,369)
	(7.699000000000906,369)
	(8.397000000000785,369)
	(9.02000000000044,369)
	(9.834999999999988,369)
	(1.0099999999999996,370)
	(2.071999999999883,370)
	(3.00699999999978,370)
	(3.977999999999673,370)
	(4.987,370)
	(5.872000000000296,370)
	(6.807000000000608,370)
	(7.559000000000859,370)
	(8.672000000000633,370)
	(9.762000000000029,370)
	(1.0189999999999986,371)
	(2.023999999999888,371)
	(2.878999999999794,371)
	(3.7469999999996983,371)
	(4.385999999999799,371)
	(5.246000000000087,371)
	(5.999000000000338,371)
	(6.958000000000658,371)
	(7.852000000000957,371)
	(8.579000000000685,371)
	(9.531000000000157,371)
	(0.8470000000000006,372)
	(1.7789999999999149,372)
	(2.8179999999998007,372)
	(3.677999999999706,372)
	(4.0869999999996995,372)
	(4.967999999999994,372)
	(5.893000000000303,372)
	(6.6650000000005605,372)
	(7.064000000000694,372)
	(7.747000000000922,372)
	(8.722000000000605,372)
	(9.43600000000021,372)
	(9.875999999999966,372)
	(0.8470000000000006,373)
	(1.850999999999907,373)
	(2.624999999999822,373)
	(3.0819999999997716,373)
	(3.8429999999996878,373)
	(4.760999999999925,373)
	(5.271000000000095,373)
	(6.061000000000359,373)
	(6.998000000000672,373)
	(7.908000000000976,373)
	(8.763000000000583,373)
	(9.728000000000048,373)
	(1.0020000000000004,374)
	(1.9849999999998922,374)
	(2.9449999999997867,374)
	(3.785999999999694,374)
	(4.4789999999998305,374)
	(4.992000000000002,374)
	(5.524000000000179,374)
	(6.032000000000349,374)
	(6.824000000000614,374)
	(7.7130000000009105,374)
	(8.411000000000778,374)
	(9.212000000000334,374)
	(9.86899999999997,374)
	(0.8780000000000007,375)
	(1.5339999999999419,375)
	(2.061999999999884,375)
	(2.8449999999997977,375)
	(3.703999999999703,375)
	(4.235999999999749,375)
	(5.0060000000000064,375)
	(5.879000000000298,375)
	(6.6980000000005715,375)
	(7.247000000000755,375)
	(7.906000000000975,375)
	(8.564000000000693,375)
	(9.25500000000031,375)
	(9.93899999999993,375)
	(0.8340000000000006,376)
	(1.250999999999973,376)
	(2.013999999999889,376)
	(2.878999999999794,376)
	(3.8909999999996825,376)
	(4.848999999999954,376)
	(5.5660000000001935,376)
	(5.893000000000303,376)
	(6.885000000000634,376)
	(7.7760000000009315,376)
	(8.824000000000549,376)
	(9.676000000000077,376)
	(0.9460000000000007,377)
	(1.496999999999946,377)
	(2.0669999999998834,377)
	(3.039999999999776,377)
	(3.978999999999673,377)
	(4.844999999999953,377)
	(5.398000000000137,377)
	(6.032000000000349,377)
	(6.896000000000638,377)
	(7.2550000000007575,377)
	(7.8360000000009515,377)
	(8.850000000000534,377)
	(9.466000000000193,377)
	(0.9090000000000007,378)
	(1.7089999999999226,378)
	(2.2479999999998634,378)
	(3.103999999999769,378)
	(4.055999999999689,378)
	(4.858999999999957,378)
	(5.52500000000018,378)
	(6.080000000000365,378)
	(7.027000000000681,378)
	(7.934000000000984,378)
	(8.946000000000481,378)
	(9.773000000000023,378)
	(1.0199999999999985,379)
	(2.0489999999998854,379)
	(2.9739999999997835,379)
	(3.958999999999675,379)
	(4.62799999999988,379)
	(5.258000000000091,379)
	(6.03500000000035,379)
	(6.6920000000005695,379)
	(7.432000000000817,379)
	(7.915000000000978,379)
	(8.806000000000559,379)
	(9.718000000000053,379)
	(0.9600000000000007,380)
	(1.5859999999999361,380)
	(2.1029999999998794,380)
	(3.0019999999997804,380)
	(3.9639999999996745,380)
	(4.35799999999979,380)
	(4.979999999999998,380)
	(5.829000000000281,380)
	(6.376000000000464,380)
	(6.940000000000652,380)
	(7.8630000000009606,380)
	(8.878000000000519,380)
	(9.824999999999994,380)
	(1.0459999999999956,381)
	(1.8519999999999068,381)
	(2.6119999999998234,381)
	(3.014999999999779,381)
	(3.8549999999996865,381)
	(4.732999999999915,381)
	(5.868000000000294,381)
	(6.805000000000607,381)
	(7.727000000000915,381)
	(8.612000000000666,381)
	(9.540000000000152,381)
	(1.0000000000000007,382)
	(1.8909999999999025,382)
	(2.752999999999808,382)
	(3.55099999999972,382)
	(4.171999999999728,382)
	(5.0210000000000115,382)
	(5.913000000000309,382)
	(6.789000000000602,382)
	(7.613000000000877,382)
	(8.306000000000836,382)
	(8.811000000000556,382)
	(9.680000000000074,382)
	(1.0479999999999954,383)
	(1.995999999999891,383)
	(2.8569999999997964,383)
	(3.3819999999997385,383)
	(4.018999999999677,383)
	(4.859999999999958,383)
	(5.714000000000243,383)
	(6.226000000000414,383)
	(6.856000000000624,383)
	(7.641000000000886,383)
	(8.706000000000614,383)
	(9.757000000000032,383)
	(0.7020000000000005,384)
	(1.9309999999998981,384)
	(2.761999999999807,384)
	(3.7109999999997023,384)
	(4.471999999999828,384)
	(5.0180000000000105,384)
	(5.928000000000314,384)
	(6.699000000000572,384)
	(7.206000000000741,384)
	(7.858000000000959,384)
	(8.926000000000492,384)
	(9.793000000000012,384)
	(1.0099999999999996,385)
	(2.0489999999998854,385)
	(2.9169999999997898,385)
	(3.804999999999692,385)
	(4.275999999999763,385)
	(4.950999999999988,385)
	(5.768000000000261,385)
	(6.592000000000536,385)
	(7.421000000000813,385)
	(8.092000000000954,385)
	(8.801000000000561,385)
	(9.647000000000093,385)
	(0.9730000000000008,386)
	(1.9609999999998948,386)
	(3.0449999999997757,386)
	(3.8809999999996836,386)
	(4.623999999999879,386)
	(5.362000000000125,386)
	(6.009000000000341,386)
	(6.910000000000642,386)
	(7.787000000000935,386)
	(8.672000000000633,386)
	(9.402000000000228,386)
	(9.791000000000013,386)
	(0.9630000000000007,387)
	(1.876999999999904,387)
	(2.586999999999826,387)
	(3.1729999999997616,387)
	(3.950999999999676,387)
	(4.83599999999995,387)
	(5.685000000000233,387)
	(6.672000000000563,387)
	(7.424000000000814,387)
	(8.284000000000848,387)
	(8.923000000000494,387)
	(9.814,387)
	(0.9580000000000007,388)
	(1.9929999999998913,388)
	(2.933999999999788,388)
	(3.7279999999997004,388)
	(4.578999999999864,388)
	(5.1740000000000625,388)
	(5.870000000000295,388)
	(6.950000000000656,388)
	(7.859000000000959,388)
	(8.7310000000006,388)
	(9.54300000000015,388)
	(0.1340000000000001,389)
	(1.0469999999999955,389)
	(2.069999999999883,389)
	(2.716999999999812,389)
	(3.4029999999997362,389)
	(4.069999999999694,389)
	(4.736999999999917,389)
	(5.657000000000224,389)
	(6.640000000000552,389)
	(7.076000000000698,389)
	(7.910000000000976,389)
	(8.572000000000688,389)
	(9.393000000000233,389)
	(0.5160000000000003,390)
	(1.0909999999999906,390)
	(1.994999999999891,390)
	(2.860999999999796,390)
	(3.4279999999997335,390)
	(4.139999999999717,390)
	(5.035000000000016,390)
	(5.932000000000316,390)
	(6.885000000000634,390)
	(7.529000000000849,390)
	(8.264000000000859,390)
	(8.938000000000486,390)
	(9.77700000000002,390)
	(1.0319999999999971,391)
	(1.8809999999999036,391)
	(2.5099999999998346,391)
	(3.115999999999768,391)
	(3.9999999999996705,391)
	(4.882999999999965,391)
	(5.837000000000284,391)
	(6.538000000000518,391)
	(7.523000000000847,391)
	(8.541000000000706,391)
	(9.194000000000344,391)
	(9.835999999999988,391)
	(0.8250000000000006,392)
	(1.1309999999999862,392)
	(1.9719999999998936,392)
	(2.9469999999997865,392)
	(3.430999999999733,392)
	(4.1109999999997076,392)
	(4.787999999999934,392)
	(5.386000000000133,392)
	(6.2160000000004105,392)
	(6.855000000000624,392)
	(7.374000000000797,392)
	(7.968000000000996,392)
	(8.653000000000644,392)
	(9.65300000000009,392)
	(0.8210000000000006,393)
	(1.5539999999999397,393)
	(2.051999999999885,393)
	(3.0549999999997746,393)
	(3.9349999999996776,393)
	(4.5869999999998665,393)
	(5.61600000000021,393)
	(6.450000000000489,393)
	(6.969000000000662,393)
	(7.780000000000933,393)
	(8.517000000000719,393)
	(9.459000000000197,393)
	(9.93899999999993,393)
	(0.9250000000000007,394)
	(1.440999999999952,394)
	(2.0649999999998836,394)
	(2.958999999999785,394)
	(3.740999999999699,394)
	(4.768999999999927,394)
	(5.504000000000173,394)
	(6.643000000000553,394)
	(7.422000000000813,394)
	(7.904000000000974,394)
	(8.644000000000648,394)
	(9.463000000000195,394)
	(1.0449999999999957,395)
	(2.09799999999988,395)
	(3.031999999999777,395)
	(4.031999999999681,395)
	(4.808999999999941,395)
	(5.922000000000312,395)
	(6.51300000000051,395)
	(7.3060000000007745,395)
	(7.944000000000988,395)
	(8.657000000000641,395)
	(9.556000000000143,395)
	(1.0169999999999988,396)
	(1.977999999999893,396)
	(2.351999999999852,396)
	(2.9029999999997913,396)
	(3.3299999999997443,396)
	(4.0599999999996905,396)
	(4.938999999999984,396)
	(5.797000000000271,396)
	(6.297000000000438,396)
	(6.979000000000665,396)
	(7.83200000000095,396)
	(8.705000000000615,396)
	(9.673000000000078,396)
	(0.7630000000000006,397)
	(1.3499999999999621,397)
	(2.0279999999998877,397)
	(2.9189999999997895,397)
	(3.9529999999996757,397)
	(4.998000000000004,397)
	(5.601000000000205,397)
	(6.417000000000478,397)
	(7.093000000000703,397)
	(7.882000000000967,397)
	(8.87600000000052,397)
	(9.376000000000243,397)
	(0.6350000000000005,398)
	(1.1129999999999882,398)
	(2.014999999999889,398)
	(2.8659999999997954,398)
	(3.430999999999733,398)
	(3.9339999999996778,398)
	(4.844999999999953,398)
	(5.787000000000267,398)
	(6.496000000000504,398)
	(6.987000000000668,398)
	(7.507000000000842,398)
	(8.049000000000978,398)
	(8.812000000000555,398)
	(9.607000000000115,398)
	(0.6670000000000005,399)
	(1.4909999999999466,399)
	(2.2479999999998634,399)
	(3.0369999999997765,399)
	(3.9829999999996724,399)
	(4.5509999999998545,399)
	(5.222000000000079,399)
	(5.996000000000337,399)
	(6.828000000000615,399)
	(7.7670000000009285,399)
	(8.527000000000713,399)
	(9.729000000000047,399)
	(1.0229999999999981,400)
	(1.9639999999998945,400)
	(3.0369999999997765,400)
	(3.9339999999996778,400)
	(4.975999999999996,400)
	(5.808000000000274,400)
	(6.512000000000509,400)
	(7.47100000000083,400)
	(8.001000000001005,400)
	(8.69700000000062,400)
	(9.59700000000012,400)
	(0.9530000000000007,401)
	(2.042999999999886,401)
	(2.903999999999791,401)
	(3.9159999999996797,401)
	(4.886999999999967,401)
	(5.612000000000209,401)
	(6.636000000000551,401)
	(7.211000000000743,401)
	(7.703000000000907,401)
	(8.685000000000626,401)
	(9.324000000000272,401)
	(0.8950000000000007,402)
	(1.5729999999999376,402)
	(2.0669999999998834,402)
	(2.9449999999997867,402)
	(3.5349999999997217,402)
	(4.202999999999738,402)
	(5.01600000000001,402)
	(5.749000000000255,402)
	(6.681000000000566,402)
	(7.284000000000767,402)
	(7.906000000000975,402)
	(8.757000000000586,402)
	(9.639000000000097,402)
	(0.9130000000000007,403)
	(1.9309999999998981,403)
	(2.8099999999998015,403)
	(3.7919999999996934,403)
	(4.660999999999891,403)
	(5.550000000000188,403)
	(6.083000000000366,403)
	(6.835000000000617,403)
	(7.600000000000873,403)
	(8.196000000000897,403)
	(9.045000000000426,403)
	(9.863999999999972,403)
	(1.0459999999999956,404)
	(2.0999999999998797,404)
	(2.994999999999781,404)
	(3.8659999999996852,404)
	(4.797999999999937,404)
	(5.919000000000311,404)
	(6.667000000000561,404)
	(7.430000000000816,404)
	(7.933000000000984,404)
	(8.76600000000058,404)
	(9.591000000000124,404)
	(1.0369999999999966,405)
	(1.6639999999999275,405)
	(2.3389999999998534,405)
	(3.0299999999997773,405)
	(4.018999999999677,405)
	(4.922999999999979,405)
	(5.570000000000195,405)
	(6.307000000000441,405)
	(6.942000000000653,405)
	(7.750000000000923,405)
	(8.632000000000655,405)
	(9.531000000000157,405)
	(0.9400000000000007,406)
	(1.6019999999999344,406)
	(2.124999999999877,406)
	(2.8469999999997975,406)
	(3.5099999999997245,406)
	(3.9999999999996705,406)
	(4.822999999999945,406)
	(5.688000000000234,406)
	(6.1260000000003805,406)
	(6.847000000000621,406)
	(7.585000000000868,406)
	(8.29900000000084,406)
	(8.825000000000548,406)
	(9.663000000000084,406)
	(0.8280000000000006,407)
	(1.8559999999999064,407)
	(2.2559999999998626,407)
	(2.9369999999997876,407)
	(3.875999999999684,407)
	(4.482999999999832,407)
	(5.013000000000009,407)
	(5.864000000000293,407)
	(6.591000000000536,407)
	(6.99400000000067,407)
	(7.887000000000969,407)
	(8.777000000000575,407)
	(9.719000000000053,407)
	(0.6870000000000005,408)
	(1.5999999999999346,408)
	(2.1209999999998774,408)
	(2.694999999999814,408)
	(3.0179999999997786,408)
	(3.9839999999996722,408)
	(4.907999999999974,408)
	(5.76500000000026,408)
	(6.028000000000348,408)
	(6.883000000000633,408)
	(7.457000000000825,408)
	(7.92000000000098,408)
	(8.828000000000547,408)
	(9.640000000000096,408)
	(1.0109999999999995,409)
	(1.9889999999998917,409)
	(2.9719999999997837,409)
	(3.9549999999996754,409)
	(4.621999999999878,409)
	(5.299000000000104,409)
	(6.026000000000347,409)
	(6.878000000000632,409)
	(7.829000000000949,409)
	(8.771000000000578,409)
	(9.534000000000155,409)
	(0.9890000000000008,410)
	(2.041999999999886,410)
	(3.039999999999776,410)
	(3.9549999999996754,410)
	(4.815999999999943,410)
	(5.726000000000247,410)
	(6.657000000000558,410)
	(7.696000000000905,410)
	(8.131000000000933,410)
	(8.962000000000472,410)
	(9.857999999999976,410)
	(0.9610000000000007,411)
	(1.6309999999999312,411)
	(2.251999999999863,411)
	(3.041999999999776,411)
	(3.8429999999996878,411)
	(4.764999999999926,411)
	(5.625000000000213,411)
	(6.532000000000516,411)
	(7.048000000000688,411)
	(7.8570000000009586,411)
	(8.844000000000538,411)
	(9.397000000000231,411)
	(9.871999999999968,411)
	(1.0089999999999997,412)
	(1.8699999999999048,412)
	(2.91299999999979,412)
	(3.7709999999996957,412)
	(4.74599999999992,412)
	(5.416000000000143,412)
	(6.1110000000003755,412)
	(6.624000000000547,412)
	(7.3120000000007765,412)
	(8.057000000000974,412)
	(8.835000000000543,412)
	(9.738000000000042,412)
	(1.0289999999999975,413)
	(1.9969999999998909,413)
	(2.6629999999998177,413)
	(3.7719999999996956,413)
	(4.29899999999977,413)
	(5.0840000000000325,413)
	(5.959000000000325,413)
	(6.84200000000062,413)
	(7.409000000000809,413)
	(8.482000000000738,413)
	(9.312000000000278,413)
	(9.776000000000021,413)
	(1.0819999999999916,414)
	(1.794999999999913,414)
	(2.5729999999998276,414)
	(3.112999999999768,414)
	(3.895999999999682,414)
	(4.874999999999963,414)
	(5.610000000000208,414)
	(5.981000000000332,414)
	(6.709000000000575,414)
	(7.3810000000008,414)
	(7.949000000000989,414)
	(8.654000000000643,414)
	(9.74100000000004,414)
	(1.0109999999999995,415)
	(1.7079999999999227,415)
	(2.18699999999987,415)
	(3.00499999999978,415)
	(3.903999999999681,415)
	(4.766999999999927,415)
	(5.273000000000096,415)
	(6.022000000000346,415)
	(6.856000000000624,415)
	(7.685000000000901,415)
	(8.670000000000634,415)
	(9.279000000000297,415)
	(9.782000000000018,415)
	(0.8470000000000006,416)
	(1.540999999999941,416)
	(2.0649999999998836,416)
	(3.0749999999997724,416)
	(3.9079999999996806,416)
	(4.742999999999919,416)
	(5.403000000000139,416)
	(6.166000000000394,416)
	(6.99400000000067,416)
	(7.963000000000994,416)
	(8.80300000000056,416)
	(9.678000000000075,416)
	(0.9910000000000008,417)
	(1.9149999999999,417)
	(2.8279999999997996,417)
	(3.415999999999735,417)
	(4.048999999999687,417)
	(4.92799999999998,417)
	(5.785000000000267,417)
	(6.486000000000501,417)
	(7.051000000000689,417)
	(7.86100000000096,417)
	(8.837000000000542,417)
	(9.575000000000133,417)
	(0.9540000000000007,418)
	(1.6939999999999242,418)
	(2.333999999999854,418)
	(3.039999999999776,418)
	(3.9749999999996732,418)
	(4.730999999999915,418)
	(5.390000000000135,418)
	(6.06400000000036,418)
	(6.882000000000633,418)
	(7.7400000000009195,418)
	(8.46000000000075,418)
	(9.124000000000382,418)
	(9.880999999999963,418)
	(0.8430000000000006,419)
	(1.404999999999956,419)
	(2.022999999999888,419)
	(2.9469999999997865,419)
	(3.7079999999997026,419)
	(4.763999999999926,419)
	(5.61600000000021,419)
	(6.27400000000043,419)
	(6.909000000000642,419)
	(7.83100000000095,419)
	(8.71400000000061,419)
	(9.673000000000078,419)
	(1.0050000000000001,420)
	(1.8179999999999106,420)
	(2.6109999999998235,420)
	(3.115999999999768,420)
	(3.894999999999682,420)
	(4.255999999999756,420)
	(4.913999999999976,420)
	(5.2870000000001,420)
	(6.009000000000341,420)
	(6.924000000000647,420)
	(7.778000000000932,420)
	(8.639000000000651,420)
	(9.076000000000409,420)
	(9.802000000000007,420)
	(0.8610000000000007,421)
	(1.5189999999999435,421)
	(2.28099999999986,421)
	(2.9549999999997856,421)
	(3.9259999999996786,421)
	(4.6169999999998765,421)
	(5.073000000000029,421)
	(5.851000000000289,421)
	(6.6320000000005495,421)
	(7.690000000000903,421)
	(8.395000000000786,421)
	(9.046000000000426,421)
	(9.861999999999973,421)
	(0.6060000000000004,422)
	(1.1489999999999843,422)
	(2.0109999999998895,422)
	(2.9539999999997857,422)
	(3.969999999999674,422)
	(4.825999999999946,422)
	(5.396000000000137,422)
	(6.1230000000003795,422)
	(7.02200000000068,422)
	(7.754000000000924,422)
	(8.709000000000612,422)
	(9.299000000000285,422)
	(9.882999999999962,422)
	(1.0269999999999977,423)
	(2.0119999999998894,423)
	(2.849999999999797,423)
	(3.2739999999997504,423)
	(4.061999999999691,423)
	(4.463999999999825,423)
	(5.5870000000002005,423)
	(6.2400000000004185,423)
	(7.089000000000702,423)
	(7.784000000000934,423)
	(8.518000000000718,423)
	(9.264000000000305,423)
	(9.838999999999986,423)
	(1.0259999999999978,424)
	(1.986999999999892,424)
	(2.2459999999998637,424)
	(2.8309999999997992,424)
	(3.860999999999686,424)
	(4.764999999999926,424)
	(5.6950000000002365,424)
	(6.30500000000044,424)
	(6.930000000000649,424)
	(7.775000000000931,424)
	(8.661000000000639,424)
	(9.780000000000019,424)
	(0.8190000000000006,425)
	(1.64199999999993,425)
	(2.694999999999814,425)
	(3.257999999999752,425)
	(3.930999999999678,425)
	(4.757999999999924,425)
	(5.044000000000019,425)
	(5.722000000000246,425)
	(6.75400000000059,425)
	(7.343000000000787,425)
	(7.844000000000954,425)
	(8.761000000000584,425)
	(9.668000000000081,425)
	(0.8130000000000006,426)
	(1.5929999999999354,426)
	(2.125999999999877,426)
	(2.934999999999788,426)
	(3.8739999999996844,426)
	(4.924999999999979,426)
	(5.932000000000316,426)
	(6.87300000000063,426)
	(7.7760000000009315,426)
	(8.699000000000618,426)
	(9.646000000000093,426)
	(1.0119999999999993,427)
	(1.7669999999999162,427)
	(2.422999999999844,427)
	(2.9929999999997814,427)
	(3.967999999999674,427)
	(4.708999999999907,427)
	(5.0870000000000335,427)
	(5.907000000000307,427)
	(6.7070000000005745,427)
	(7.639000000000886,427)
	(8.308000000000835,427)
	(9.016000000000442,427)
	(9.792000000000012,427)
	(0.7710000000000006,428)
	(1.2409999999999741,428)
	(2.0219999999998883,428)
	(3.00599999999978,428)
	(3.9249999999996787,428)
	(4.832999999999949,428)
	(5.789000000000268,428)
	(6.589000000000535,428)
	(7.149000000000722,428)
	(7.855000000000958,428)
	(8.705000000000615,428)
	(9.622000000000106,428)
	(0.9830000000000008,429)
	(1.859999999999906,429)
	(2.2739999999998606,429)
	(2.9939999999997813,429)
	(3.8799999999996837,429)
	(4.682999999999899,429)
	(5.424000000000146,429)
	(5.906000000000307,429)
	(6.7830000000006,429)
	(7.530000000000849,429)
	(8.025000000000992,429)
	(8.703000000000616,429)
	(9.408000000000225,429)
	(0.7630000000000006,430)
	(1.2669999999999713,430)
	(2.024999999999888,430)
	(2.903999999999791,430)
	(3.6619999999997077,430)
	(4.279999999999764,430)
	(5.040000000000018,430)
	(5.980000000000332,430)
	(6.883000000000633,430)
	(7.6950000000009044,430)
	(8.112000000000943,430)
	(8.64100000000065,430)
	(9.502000000000173,430)
	(0.9800000000000008,431)
	(1.9999999999998905,431)
	(2.6839999999998154,431)
	(3.3839999999997383,431)
	(3.986999999999672,431)
	(4.871999999999962,431)
	(5.786000000000267,431)
	(6.384000000000467,431)
	(6.7070000000005745,431)
	(7.037000000000685,431)
	(7.8360000000009515,431)
	(8.706000000000614,431)
	(9.675000000000077,431)
	(0.9650000000000007,432)
	(1.8129999999999111,432)
	(2.18899999999987,432)
	(3.00399999999978,432)
	(3.666999999999707,432)
	(4.263999999999759,432)
	(5.028000000000014,432)
	(5.694000000000236,432)
	(6.1840000000004,432)
	(7.034000000000684,432)
	(7.86100000000096,432)
	(8.704000000000615,432)
	(9.223000000000328,432)
	(1.0279999999999976,433)
	(1.958999999999895,433)
	(2.840999999999798,433)
	(3.8979999999996817,433)
	(4.483999999999832,433)
	(5.043000000000019,433)
	(5.802000000000272,433)
	(6.846000000000621,433)
	(7.8420000000009535,433)
	(8.828000000000547,433)
	(9.76000000000003,433)
	(0.8700000000000007,434)
	(1.7489999999999182,434)
	(2.36999999999985,434)
	(3.00399999999978,434)
	(3.8189999999996904,434)
	(4.139999999999717,434)
	(4.894999999999969,434)
	(5.775000000000263,434)
	(6.697000000000571,434)
	(7.398000000000805,434)
	(7.913000000000977,434)
	(8.826000000000548,434)
	(9.805000000000005,434)
	(0.9680000000000007,435)
	(1.9719999999998936,435)
	(2.661999999999818,435)
	(3.2299999999997553,435)
	(3.91199999999968,435)
	(4.531999999999848,435)
	(5.184000000000066,435)
	(5.988000000000334,435)
	(6.7840000000006,435)
	(7.290000000000769,435)
	(7.900000000000973,435)
	(8.66000000000064,435)
	(9.376000000000243,435)
	(0.21800000000000017,436)
	(1.0309999999999973,436)
	(2.0669999999998834,436)
	(2.9749999999997834,436)
	(3.9259999999996786,436)
	(4.892999999999969,436)
	(5.61500000000021,436)
	(6.118000000000378,436)
	(6.833000000000617,436)
	(7.671000000000896,436)
	(8.327000000000824,436)
	(9.07300000000041,436)
	(9.869999999999969,436)
	(0.8380000000000006,437)
	(1.322999999999965,437)
	(1.968999999999894,437)
	(2.6289999999998215,437)
	(3.104999999999769,437)
	(4.139999999999717,437)
	(4.908999999999974,437)
	(5.890000000000302,437)
	(6.721000000000579,437)
	(7.630000000000883,437)
	(8.397000000000785,437)
	(8.952000000000478,437)
	(9.855999999999977,437)
	(0.8640000000000007,438)
	(1.4889999999999468,438)
	(2.0389999999998865,438)
	(2.797999999999803,438)
	(3.6529999999997087,438)
	(4.3889999999998,438)
	(5.113000000000042,438)
	(5.943000000000319,438)
	(6.684000000000567,438)
	(7.350000000000789,438)
	(7.966000000000995,438)
	(8.782000000000572,438)
	(9.481000000000185,438)
	(0.8310000000000006,439)
	(1.9759999999998932,439)
	(2.7539999999998077,439)
	(3.8279999999996894,439)
	(4.5689999999998605,439)
	(5.304000000000106,439)
	(5.997000000000337,439)
	(7.000000000000672,439)
	(7.8150000000009445,439)
	(8.404000000000782,439)
	(8.850000000000534,439)
	(9.522000000000162,439)
	(1.0119999999999993,440)
	(1.9849999999998922,440)
	(2.852999999999797,440)
	(3.5439999999997207,440)
	(4.0989999999997035,440)
	(4.983999999999999,440)
	(5.792000000000269,440)
	(6.441000000000486,440)
	(7.019000000000679,440)
	(7.8330000000009505,440)
	(8.776000000000575,440)
	(9.518000000000164,440)
	(1.0409999999999962,441)
	(2.0389999999998865,441)
	(2.9849999999997823,441)
	(3.813999999999691,441)
	(4.708999999999907,441)
	(5.342000000000119,441)
	(5.797000000000271,441)
	(6.691000000000569,441)
	(7.71200000000091,441)
	(8.539000000000707,441)
	(9.240000000000318,441)
	(9.792000000000012,441)
	(0.9570000000000007,442)
	(1.9579999999998952,442)
	(3.0759999999997722,442)
	(3.812999999999691,442)
	(4.720999999999911,442)
	(5.392000000000135,442)
	(5.977000000000331,442)
	(6.771000000000596,442)
	(7.47200000000083,442)
	(7.911000000000977,442)
	(8.820000000000551,442)
	(9.783000000000017,442)
	(0.6000000000000004,443)
	(1.0859999999999912,443)
	(1.8489999999999072,443)
	(2.7459999999998086,443)
	(3.2189999999997565,443)
	(3.9269999999996785,443)
	(4.254999999999756,443)
	(5.059000000000024,443)
	(5.823000000000279,443)
	(6.848000000000622,443)
	(7.705000000000908,443)
	(8.765000000000581,443)
	(9.39800000000023,443)
	(9.954999999999922,443)
	(0.1430000000000001,444)
	(1.0289999999999975,444)
	(1.9699999999998938,444)
	(2.897999999999792,444)
	(3.894999999999682,444)
	(4.372999999999795,444)
	(4.971999999999995,444)
	(5.409000000000141,444)
	(6.053000000000356,444)
	(6.66300000000056,444)
	(7.224000000000747,444)
	(7.933000000000984,444)
	(8.808000000000558,444)
	(9.74300000000004,444)
	(0.3740000000000003,445)
	(1.114999999999988,445)
	(1.9729999999998935,445)
	(2.8719999999997947,445)
	(3.596999999999715,445)
	(4.307999999999773,445)
	(4.967999999999994,445)
	(5.685000000000233,445)
	(6.1350000000003835,445)
	(6.905000000000641,445)
	(7.6920000000009034,445)
	(8.584000000000682,445)
	(9.009000000000446,445)
	(9.815999999999999,445)
	(0.7830000000000006,446)
	(1.5039999999999452,446)
	(2.042999999999886,446)
	(2.985999999999782,446)
	(3.795999999999693,446)
	(4.284999999999766,446)
	(4.920999999999978,446)
	(5.567000000000194,446)
	(6.1320000000003825,446)
	(6.892000000000636,446)
	(7.666000000000895,446)
	(8.517000000000719,446)
	(9.053000000000422,446)
	(9.823999999999995,446)
	(1.032999999999997,447)
	(1.985999999999892,447)
	(2.679999999999816,447)
	(3.4439999999997317,447)
	(3.9649999999996743,447)
	(4.80599999999994,447)
	(5.862000000000292,447)
	(6.24400000000042,447)
	(6.865000000000627,447)
	(7.849000000000956,447)
	(8.631000000000656,447)
	(9.243000000000317,447)
	(9.90399999999995,447)
	(0.44200000000000034,448)
	(1.0139999999999991,448)
	(1.9709999999998937,448)
	(2.922999999999789,448)
	(3.8539999999996866,448)
	(4.6199999999998775,448)
	(5.222000000000079,448)
	(5.836000000000284,448)
	(6.837000000000618,448)
	(7.868000000000962,448)
	(8.163000000000915,448)
	(8.849000000000535,448)
	(9.768000000000026,448)
	(0.6470000000000005,449)
	(1.4209999999999543,449)
	(2.114999999999878,449)
	(2.9849999999997823,449)
	(3.3369999999997435,449)
	(4.168999999999727,449)
	(5.032000000000015,449)
	(5.858000000000291,449)
	(6.451000000000489,449)
	(6.948000000000655,449)
	(7.696000000000905,449)
	(8.329000000000823,449)
	(9.122000000000384,449)
	(9.752000000000034,449)
	(0.5140000000000003,450)
	(1.250999999999973,450)
	(2.00799999999989,450)
	(2.9569999999997854,450)
	(3.7539999999996976,450)
	(4.449999999999821,450)
	(5.0630000000000255,450)
	(5.950000000000322,450)
	(6.885000000000634,450)
	(7.8330000000009505,450)
	(8.704000000000615,450)
	(9.574000000000133,450)
	(1.024999999999998,451)
	(1.740999999999919,451)
	(2.3189999999998556,451)
	(3.0729999999997726,451)
	(3.8909999999996825,451)
	(4.344999999999786,451)
	(5.0870000000000335,451)
	(5.718000000000244,451)
	(6.467000000000494,451)
	(6.974000000000664,451)
	(7.855000000000958,451)
	(8.725000000000604,451)
	(9.43600000000021,451)
	(9.926999999999937,451)
	(0.5830000000000004,452)
	(1.0209999999999984,452)
	(2.0009999999998906,452)
	(2.7549999999998076,452)
	(3.2619999999997518,452)
	(3.9709999999996737,452)
	(4.272999999999762,452)
	(4.92699999999998,452)
	(5.823000000000279,452)
	(6.786000000000601,452)
	(7.529000000000849,452)
	(8.377000000000796,452)
	(8.905000000000504,452)
	(9.726000000000049,452)
	(0.2850000000000002,453)
	(0.9170000000000007,453)
	(1.7579999999999172,453)
	(2.1359999999998758,453)
	(3.0119999999997793,453)
	(3.8649999999996854,453)
	(4.429999999999814,453)
	(5.186000000000067,453)
	(5.814000000000276,453)
	(6.6260000000005475,453)
	(7.47200000000083,453)
	(8.326000000000825,453)
	(8.76900000000058,453)
	(9.36300000000025,453)
	(0.6080000000000004,454)
	(1.0989999999999898,454)
	(1.786999999999914,454)
	(2.523999999999833,454)
	(3.0259999999997778,454)
	(3.8459999999996874,454)
	(4.809999999999941,454)
	(5.574000000000196,454)
	(6.366000000000461,454)
	(6.978000000000665,454)
	(7.83200000000095,454)
	(8.789000000000568,454)
	(9.583000000000128,454)
	(1.0109999999999995,455)
	(1.6469999999999294,455)
	(2.1269999999998768,455)
	(3.1009999999997695,455)
	(3.8459999999996874,455)
	(4.23899999999975,455)
	(4.940999999999985,455)
	(5.91400000000031,455)
	(6.849000000000622,455)
	(7.870000000000963,455)
	(8.799000000000563,455)
	(9.720000000000052,455)
	(1.0199999999999985,456)
	(1.9549999999998955,456)
	(2.930999999999788,456)
	(3.7719999999996956,456)
	(4.59799999999987,456)
	(5.303000000000106,456)
	(6.001000000000339,456)
	(6.859000000000625,456)
	(7.575000000000864,456)
	(8.02700000000099,456)
	(8.945000000000482,456)
	(9.834999999999988,456)
	(0.8540000000000006,457)
	(1.595999999999935,457)
	(1.9829999999998924,457)
	(2.952999999999786,457)
	(3.7899999999996936,457)
	(4.449999999999821,457)
	(4.962999999999992,457)
	(5.797000000000271,457)
	(6.718000000000578,457)
	(7.434000000000817,457)
	(8.102000000000949,457)
	(8.868000000000524,457)
	(9.68900000000007,457)
	(0.9010000000000007,458)
	(1.2809999999999697,458)
	(1.940999999999897,458)
	(2.942999999999787,458)
	(3.996999999999671,458)
	(4.937999999999984,458)
	(5.91400000000031,458)
	(6.802000000000606,458)
	(7.810000000000943,458)
	(8.650000000000645,458)
	(9.197000000000342,458)
	(9.840999999999985,458)
	(0.8130000000000006,459)
	(1.6819999999999256,459)
	(2.2209999999998664,459)
	(2.8369999999997986,459)
	(3.7369999999996995,459)
	(4.371999999999795,459)
	(4.947999999999987,459)
	(5.918000000000311,459)
	(6.890000000000636,459)
	(7.565000000000861,459)
	(8.062000000000971,459)
	(8.628000000000657,459)
	(9.719000000000053,459)
	(1.0040000000000002,460)
	(1.9189999999998995,460)
	(2.803999999999802,460)
	(3.6989999999997036,460)
	(4.890999999999968,460)
	(5.857000000000291,460)
	(6.923000000000647,460)
	(7.402000000000807,460)
	(8.067000000000968,460)
	(8.865000000000526,460)
	(9.521000000000162,460)
	(0.9700000000000008,461)
	(2.0219999999998883,461)
	(3.0559999999997745,461)
	(4.037999999999683,461)
	(4.768999999999927,461)
	(5.821000000000279,461)
	(6.6200000000005454,461)
	(7.107000000000708,461)
	(7.882000000000967,461)
	(8.828000000000547,461)
	(9.493000000000178,461)
	(0.8190000000000006,462)
	(1.3279999999999645,462)
	(2.0479999999998855,462)
	(2.940999999999787,462)
	(3.9159999999996797,462)
	(4.860999999999958,462)
	(5.834000000000283,462)
	(6.2070000000004075,462)
	(6.946000000000654,462)
	(7.7100000000009095,462)
	(8.721000000000606,462)
	(9.655000000000088,462)
	(0.9930000000000008,463)
	(1.8939999999999022,463)
	(2.896999999999792,463)
	(3.8469999999996873,463)
	(4.853999999999956,463)
	(5.740000000000252,463)
	(6.732000000000583,463)
	(7.368000000000795,463)
	(7.994000000001004,463)
	(8.668000000000635,463)
	(9.250000000000313,463)
	(9.908999999999947,463)
	(0.6400000000000005,464)
	(1.259999999999972,464)
	(2.0859999999998813,464)
	(3.0369999999997765,464)
	(3.91299999999968,464)
	(4.682999999999899,464)
	(5.1560000000000565,464)
	(5.978000000000331,464)
	(6.891000000000636,464)
	(7.7370000000009185,464)
	(8.548000000000702,464)
	(9.017000000000442,464)
	(9.837999999999987,464)
	(0.9470000000000007,465)
	(2.023999999999888,465)
	(2.8389999999997984,465)
	(3.467999999999729,465)
	(4.016999999999676,465)
	(5.007000000000007,465)
	(5.971000000000329,465)
	(6.688000000000568,465)
	(7.8000000000009395,465)
	(8.571000000000689,465)
	(9.293000000000289,465)
	(0.6490000000000005,466)
	(1.124999999999987,466)
	(1.9839999999998923,466)
	(2.9569999999997854,466)
	(3.9449999999996765,466)
	(4.828999999999947,466)
	(5.5960000000002035,466)
	(5.952000000000322,466)
	(6.7610000000005925,466)
	(7.748000000000922,466)
	(8.567000000000691,466)
	(9.015000000000443,466)
	(9.70600000000006,466)
	(1.023999999999998,467)
	(1.9539999999998956,467)
	(2.55299999999983,467)
	(3.1659999999997623,467)
	(4.0059999999996725,467)
	(4.65599999999989,467)
	(5.607000000000207,467)
	(6.42400000000048,467)
	(7.063000000000693,467)
	(7.885000000000968,467)
	(8.7330000000006,467)
	(9.50600000000017,467)
	(1.0359999999999967,468)
	(2.00499999999989,468)
	(2.968999999999784,468)
	(3.8899999999996826,468)
	(4.929999999999981,468)
	(5.768000000000261,468)
	(6.2070000000004075,468)
	(6.988000000000668,468)
	(7.723000000000914,468)
	(8.80500000000056,468)
	(9.678000000000075,468)
	(0.7820000000000006,469)
	(1.1319999999999861,469)
	(1.7609999999999169,469)
	(2.0639999999998837,469)
	(2.9749999999997834,469)
	(3.631999999999711,469)
	(4.449999999999821,469)
	(5.118000000000044,469)
	(5.896000000000304,469)
	(6.804000000000607,469)
	(7.708000000000909,469)
	(8.611000000000667,469)
	(9.445000000000205,469)
	(0.7160000000000005,470)
	(1.2099999999999775,470)
	(2.0129999999998893,470)
	(2.903999999999791,470)
	(3.958999999999675,470)
	(4.809999999999941,470)
	(5.531000000000182,470)
	(6.181000000000399,470)
	(6.881000000000633,470)
	(7.606000000000875,470)
	(8.536000000000708,470)
	(9.004000000000449,470)
	(9.637000000000098,470)
	(1.0279999999999976,471)
	(1.9999999999998905,471)
	(2.9449999999997867,471)
	(3.8469999999996873,471)
	(4.727999999999914,471)
	(5.717000000000244,471)
	(6.607000000000541,471)
	(7.239000000000752,471)
	(7.867000000000962,471)
	(8.817000000000553,471)
	(9.68900000000007,471)
	(0.3040000000000002,472)
	(0.9900000000000008,472)
	(1.840999999999908,472)
	(2.868999999999795,472)
	(3.7829999999996944,472)
	(4.890999999999968,472)
	(5.446000000000153,472)
	(6.010000000000342,472)
	(6.768000000000595,472)
	(7.439000000000819,472)
	(7.974000000000998,472)
	(8.74900000000059,472)
	(9.749000000000036,472)
	(0.9510000000000007,473)
	(1.5459999999999405,473)
	(2.0489999999998854,473)
	(2.9819999999997826,473)
	(3.64299999999971,473)
	(4.313999999999775,473)
	(4.949999999999988,473)
	(5.861000000000292,473)
	(6.819000000000612,473)
	(7.763000000000927,473)
	(8.688000000000624,473)
	(9.40000000000023,473)
	(0.9810000000000008,474)
	(1.867999999999905,474)
	(2.9119999999997903,474)
	(3.530999999999722,474)
	(4.187999999999733,474)
	(4.949999999999988,474)
	(5.858000000000291,474)
	(6.7670000000005945,474)
	(7.506000000000841,474)
	(8.062000000000971,474)
	(8.754000000000588,474)
	(9.654000000000089,474)
	(1.0189999999999986,475)
	(1.9489999999998961,475)
	(2.9089999999997906,475)
	(3.9109999999996803,475)
	(4.768999999999927,475)
	(5.058000000000024,475)
	(5.907000000000307,475)
	(6.619000000000545,475)
	(7.721000000000913,475)
	(8.657000000000641,475)
	(9.317000000000276,475)
	(9.88599999999996,475)
	(1.0199999999999985,476)
	(1.9529999999998957,476)
	(2.289999999999859,476)
	(2.9729999999997836,476)
	(3.9469999999996763,476)
	(4.879999999999964,476)
	(5.760000000000258,476)
	(6.370000000000462,476)
	(7.035000000000684,476)
	(7.899000000000973,476)
	(8.691000000000622,476)
	(9.498000000000175,476)
	(9.92099999999994,476)
	(0.9930000000000008,477)
	(1.9449999999998966,477)
	(2.849999999999797,477)
	(3.8199999999996903,477)
	(4.726999999999913,477)
	(5.050000000000021,477)
	(5.932000000000316,477)
	(6.792000000000603,477)
	(7.26300000000076,477)
	(7.998000000001006,477)
	(8.798000000000563,477)
	(9.720000000000052,477)
	(0.7000000000000005,478)
	(1.1229999999999871,478)
	(1.7299999999999203,478)
	(2.0379999999998866,478)
	(2.906999999999791,478)
	(3.8659999999996852,478)
	(4.871999999999962,478)
	(5.788000000000268,478)
	(6.794000000000604,478)
	(7.77200000000093,478)
	(8.523000000000716,478)
	(9.386000000000237,478)
	(1.0169999999999988,479)
	(2.00799999999989,479)
	(2.9469999999997865,479)
	(3.7659999999996963,479)
	(4.195999999999736,479)
	(5.0210000000000115,479)
	(5.758000000000258,479)
	(6.717000000000578,479)
	(7.7520000000009235,479)
	(8.71400000000061,479)
	(9.413000000000222,479)
	(0.9970000000000008,480)
	(2.0549999999998847,480)
	(2.751999999999808,480)
	(3.950999999999676,480)
	(4.95699999999999,480)
	(5.958000000000324,480)
	(6.756000000000591,480)
	(7.319000000000779,480)
	(7.92200000000098,480)
	(8.710000000000612,480)
	(9.656000000000088,480)
	(0.8410000000000006,481)
	(1.1369999999999856,481)
	(2.068999999999883,481)
	(2.941999999999787,481)
	(3.82199999999969,481)
	(4.6319999999998815,481)
	(5.479000000000164,481)
	(6.007000000000341,481)
	(6.512000000000509,481)
	(7.025000000000681,481)
	(7.8630000000009606,481)
	(8.868000000000524,481)
	(9.253000000000311,481)
	(9.873999999999967,481)
	(0.9370000000000007,482)
	(1.7189999999999215,482)
	(2.1029999999998794,482)
	(3.00699999999978,482)
	(4.0089999999996735,482)
	(4.950999999999988,482)
	(5.43700000000015,482)
	(6.306000000000441,482)
	(6.857000000000625,482)
	(7.817000000000945,482)
	(8.763000000000583,482)
	(9.766000000000027,482)
	(0.9870000000000008,483)
	(1.9429999999998968,483)
	(2.496999999999836,483)
	(3.2009999999997585,483)
	(3.8929999999996823,483)
	(4.5959999999998695,483)
	(5.247000000000087,483)
	(6.007000000000341,483)
	(6.81400000000061,483)
	(7.74200000000092,483)
	(8.691000000000622,483)
	(9.23600000000032,483)
	(9.854999999999977,483)
	(0.8780000000000007,484)
	(1.868999999999905,484)
	(2.7559999999998075,484)
	(3.4529999999997307,484)
	(3.9839999999996722,484)
	(4.822999999999945,484)
	(5.872000000000296,484)
	(6.535000000000517,484)
	(7.0840000000007,484)
	(7.847000000000955,484)
	(8.852000000000533,484)
	(9.729000000000047,484)
	(0.9890000000000008,485)
	(1.82399999999991,485)
	(2.4749999999998384,485)
	(3.124999999999767,485)
	(4.024999999999679,485)
	(4.943999999999986,485)
	(5.82600000000028,485)
	(6.769000000000595,485)
	(7.676000000000898,485)
	(8.192000000000899,485)
	(8.89300000000051,485)
	(9.709000000000058,485)
	(1.0199999999999985,486)
	(2.0129999999998893,486)
	(3.052999999999775,486)
	(3.8929999999996823,486)
	(4.857999999999957,486)
	(5.811000000000275,486)
	(6.7610000000005925,486)
	(7.419000000000812,486)
	(8.067000000000968,486)
	(8.783000000000571,486)
	(9.765000000000027,486)
	(0.44400000000000034,487)
	(1.178999999999981,487)
	(1.9709999999998937,487)
	(2.4269999999998437,487)
	(3.114999999999768,487)
	(3.957999999999675,487)
	(4.784999999999933,487)
	(5.5570000000001905,487)
	(6.06600000000036,487)
	(6.935000000000651,487)
	(7.786000000000935,487)
	(8.742000000000594,487)
	(9.59900000000012,487)
	(0.9730000000000008,488)
	(1.8669999999999052,488)
	(2.3489999999998523,488)
	(3.1639999999997626,488)
	(4.0269999999996795,488)
	(4.894999999999969,488)
	(5.663000000000226,488)
	(6.324000000000447,488)
	(7.033000000000683,488)
	(7.919000000000979,488)
	(8.5520000000007,488)
	(9.094000000000399,488)
	(9.604000000000116,488)
	(0.47700000000000037,489)
	(1.2109999999999774,489)
	(2.0849999999998814,489)
	(2.987999999999782,489)
	(3.8719999999996846,489)
	(4.815999999999943,489)
	(5.819000000000278,489)
	(6.726000000000581,489)
	(7.101000000000706,489)
	(7.882000000000967,489)
	(8.870000000000523,489)
	(9.801000000000007,489)
	(1.042999999999996,490)
	(2.013999999999889,490)
	(2.5379999999998315,490)
	(3.1439999999997648,490)
	(3.9339999999996778,490)
	(4.855999999999956,490)
	(5.5930000000002025,490)
	(6.040000000000352,490)
	(6.769000000000595,490)
	(7.179000000000732,490)
	(7.984000000001001,490)
	(8.914000000000499,490)
	(9.70700000000006,490)
	(1.0199999999999985,491)
	(1.8379999999999084,491)
	(2.6399999999998203,491)
	(3.112999999999768,491)
	(3.932999999999678,491)
	(4.831999999999948,491)
	(5.672000000000229,491)
	(6.452000000000489,491)
	(7.047000000000688,491)
	(7.626000000000881,491)
	(8.654000000000643,491)
	(9.031000000000434,491)
	(9.629000000000103,491)
	(0.8130000000000006,492)
	(1.7249999999999208,492)
	(2.0639999999998837,492)
	(2.9939999999997813,492)
	(3.7329999999997,492)
	(4.26899999999976,492)
	(5.056000000000023,492)
	(5.908000000000308,492)
	(6.867000000000628,492)
	(7.822000000000947,492)
	(8.373000000000799,492)
	(8.848000000000535,492)
	(9.485000000000182,492)
	(0.9370000000000007,493)
	(1.9619999999998947,493)
	(2.8169999999998008,493)
	(3.54899999999972,493)
	(4.14799999999972,493)
	(4.979999999999998,493)
	(5.82500000000028,493)
	(6.900000000000639,493)
	(7.757000000000925,493)
	(8.67800000000063,493)
	(9.482000000000184,493)
	(9.83299999999999,493)
	(0.9730000000000008,494)
	(1.9879999999998919,494)
	(2.886999999999793,494)
	(3.4539999999997306,494)
	(4.072999999999695,494)
	(4.587999999999867,494)
	(5.477000000000164,494)
	(6.27500000000043,494)
	(6.863000000000627,494)
	(7.888000000000969,494)
	(8.797000000000564,494)
	(9.455000000000199,494)
	(9.988999999999903,494)
	(0.9670000000000007,495)
	(1.8879999999999029,495)
	(2.9999999999997806,495)
	(3.978999999999673,495)
	(4.764999999999926,495)
	(5.456000000000157,495)
	(6.137000000000384,495)
	(6.96400000000066,495)
	(7.859000000000959,495)
	(8.648000000000646,495)
	(9.612000000000112,495)
	(0.8030000000000006,496)
	(1.3189999999999655,496)
	(2.034999999999887,496)
	(2.9639999999997846,496)
	(3.9429999999996768,496)
	(4.691999999999902,496)
	(5.122000000000045,496)
	(5.828000000000281,496)
	(6.705000000000574,496)
	(7.41300000000081,496)
	(8.13700000000093,496)
	(8.842000000000539,496)
	(9.781000000000018,496)
	(0.9890000000000008,497)
	(1.9709999999998937,497)
	(2.7999999999998026,497)
	(3.6919999999997044,497)
	(4.14899999999972,497)
	(4.898999999999971,497)
	(5.85600000000029,497)
	(6.637000000000551,497)
	(7.095000000000704,497)
	(7.71200000000091,497)
	(8.33500000000082,497)
	(8.999000000000452,497)
	(9.608000000000114,497)
	(0.7390000000000005,498)
	(1.09599999999999,498)
	(2.035999999999887,498)
	(2.941999999999787,498)
	(3.6389999999997102,498)
	(4.085999999999699,498)
	(4.920999999999978,498)
	(5.8860000000003,498)
	(6.72300000000058,498)
	(7.74100000000092,498)
	(8.325000000000825,498)
	(8.943000000000483,498)
	(9.694000000000067,498)
	(0.9980000000000008,499)
	(1.977999999999893,499)
	(2.787999999999804,499)
	(3.5269999999997226,499)
	(4.0209999999996775,499)
	(4.457999999999823,499)
	(5.085000000000033,499)
	(5.91600000000031,499)
	(6.886000000000634,499)
	(7.8000000000009395,499)
	(8.450000000000756,499)
	(9.510000000000169,499)
	(9.862999999999973,499)
	(1.0459999999999956,500)
	(2.0559999999998846,500)
	(2.815999999999801,500)
	(3.1079999999997687,500)
	(3.8469999999996873,500)
	(4.579999999999864,500)
	(5.032000000000015,500)
	(5.881000000000299,500)
	(6.747000000000588,500)
	(7.694000000000904,500)
	(8.547000000000702,500)
	(9.32600000000027,500)
